Electrical Vehicles in the Smart Grid: A Mean Field Game Analysis

In this article, we investigate the competitive interaction between electrical vehicles or hybrid oil-electricity vehicles in a Cournot market consisting of electricity transactions to or from an underlying electricity distribution network. We provide a mean field game formulation for this competition, and introduce the set of fundamental differential equations ruling the behavior of the vehicles at the feedback Nash equilibrium, referred here to as the mean field equilibrium. This framework allows for a consistent analysis of the evolution of the price of electricity as well as of the instantaneous electricity demand in the power grid. Simulations precisely quantify those parameters and suggest that significant reduction of the daily electricity peak demand can be achieved by appropriate electricity pricing.

==> m_PHEV.txt <==

0.000000 0.000000 0.000000 
0.000000 0.052356 0.000000 
0.000000 0.104712 0.000000 
0.000000 0.157068 0.000000 
0.000000 0.209424 0.000000 
0.000000 0.251309 0.020943 
0.000000 0.267016 0.272259 
0.000000 0.282723 0.523575 
0.000000 0.298429 0.774890 
0.000000 0.314136 1.026206 
0.000000 0.329843 1.277522 
0.000000 0.345550 1.528838 
0.000000 0.361257 1.780154 
0.000000 0.376963 2.031469 
0.000000 0.392670 2.282785 
0.000000 0.408377 2.534101 
0.000000 0.424084 2.785417 
0.000000 0.439791 3.036732 
0.000000 0.455497 3.288048 
0.000000 0.471204 3.539364 
0.000000 0.486911 3.790680 
0.000000 0.502618 3.958224 
0.000000 0.518325 3.706908 
0.000000 0.534031 3.455592 
0.000000 0.549738 3.204276 
0.000000 0.565445 2.952961 
0.000000 0.581152 2.701645 
0.000000 0.596859 2.450329 
0.000000 0.612565 2.199013 
0.000000 0.628272 1.947697 
0.000000 0.643979 1.696382 
0.000000 0.659686 1.445066 
0.000000 0.675393 1.193750 
0.000000 0.691099 0.942434 
0.000000 0.706806 0.691118 
0.000000 0.722513 0.439803 
0.000000 0.738220 0.188487 
0.000000 0.753927 0.000000 
0.000000 0.769634 0.000000 
0.000000 0.785340 0.000000 
0.000000 0.801047 0.000000 
0.000000 0.853403 0.000000 
0.000000 0.905759 0.000000 
0.000000 0.958115 0.000000 
0.000000 1.000000 0.000000 

0.015707 0.000000 0.000035 
0.015707 0.052356 0.000000 
0.015707 0.104712 0.000000 
0.015707 0.157068 0.000000 
0.015707 0.209424 0.000011 
0.015707 0.251309 0.007705 
0.015707 0.267016 0.009083 
0.015707 0.282723 0.234588 
0.015707 0.298429 0.496866 
0.015707 0.314136 0.759887 
0.015707 0.329843 1.022902 
0.015707 0.345550 1.286066 
0.015707 0.361257 1.549065 
0.015707 0.376963 1.812167 
0.015707 0.392670 2.075223 
0.015707 0.408377 2.338287 
0.015707 0.424084 2.601360 
0.015707 0.439791 2.864421 
0.015707 0.455497 3.127493 
0.015707 0.471204 3.390319 
0.015707 0.486911 3.659499 
0.015707 0.502618 3.944566 
0.015707 0.518325 3.990538 
0.015707 0.534031 3.741209 
0.015707 0.549738 3.478242 
0.015707 0.565445 3.215178 
0.015707 0.581152 2.952113 
0.015707 0.596859 2.689046 
0.015707 0.612565 2.425975 
0.015707 0.628272 2.162906 
0.015707 0.643979 1.899846 
0.015707 0.659686 1.636786 
0.015707 0.675393 1.373712 
0.015707 0.691099 1.110646 
0.015707 0.706806 0.847573 
0.015707 0.722513 0.584522 
0.015707 0.738220 0.319204 
0.015707 0.753927 0.049002 
0.015707 0.769634 0.000372 
0.015707 0.785340 0.000000 
0.015707 0.801047 0.000000 
0.015707 0.853403 0.000000 
0.015707 0.905759 0.000000 
0.015707 0.958115 0.000000 
0.015707 1.000000 0.000000 

0.031414 0.000000 0.000081 
0.031414 0.052356 0.000001 
0.031414 0.104712 0.000000 
0.031414 0.157068 0.000000 
0.031414 0.209424 0.000000 
0.031414 0.251309 0.000000 
0.031414 0.267016 0.002741 
0.031414 0.282723 0.000000 
0.031414 0.298429 0.200849 
0.031414 0.314136 0.472121 
0.031414 0.329843 0.747245 
0.031414 0.345550 1.022762 
0.031414 0.361257 1.298122 
0.031414 0.376963 1.573531 
0.031414 0.392670 1.848942 
0.031414 0.408377 2.124327 
0.031414 0.424084 2.399739 
0.031414 0.439791 2.675124 
0.031414 0.455497 2.950820 
0.031414 0.471204 3.222838 
0.031414 0.486911 3.493020 
0.031414 0.502618 3.753682 
0.031414 0.518325 4.099716 
0.031414 0.534031 4.032879 
0.031414 0.549738 3.769832 
0.031414 0.565445 3.494648 
0.031414 0.581152 3.219255 
0.031414 0.596859 2.943860 
0.031414 0.612565 2.668456 
0.031414 0.628272 2.393044 
0.031414 0.643979 2.117645 
0.031414 0.659686 1.842268 
0.031414 0.675393 1.566863 
0.031414 0.691099 1.291463 
0.031414 0.706806 1.016039 
0.031414 0.722513 0.741055 
0.031414 0.738220 0.458173 
0.031414 0.753927 0.173201 
0.031414 0.769634 0.008379 
0.031414 0.785340 0.000071 
0.031414 0.801047 0.000000 
0.031414 0.853403 0.000000 
0.031414 0.905759 0.000000 
0.031414 0.958115 0.000000 
0.031414 1.000000 0.000000 

0.047120 0.000000 0.000127 
0.047120 0.052356 0.000020 
0.047120 0.104712 0.000000 
0.047120 0.157068 0.000000 
0.047120 0.209424 0.000000 
0.047120 0.251309 0.007989 
0.047120 0.267016 0.000000 
0.047120 0.282723 0.001611 
0.047120 0.298429 0.000000 
0.047120 0.314136 0.171386 
0.047120 0.329843 0.449696 
0.047120 0.345550 0.737601 
0.047120 0.361257 1.025932 
0.047120 0.376963 1.314248 
0.047120 0.392670 1.602602 
0.047120 0.408377 1.890915 
0.047120 0.424084 2.179267 
0.047120 0.439791 2.467289 
0.047120 0.455497 2.758043 
0.047120 0.471204 3.046576 
0.047120 0.486911 3.334290 
0.047120 0.502618 3.638356 
0.047120 0.518325 3.904941 
0.047120 0.534031 4.213824 
0.047120 0.549738 4.070664 
0.047120 0.565445 3.791955 
0.047120 0.581152 3.503873 
0.047120 0.596859 3.215557 
0.047120 0.612565 2.927233 
0.047120 0.628272 2.638889 
0.047120 0.643979 2.350538 
0.047120 0.659686 2.062237 
0.047120 0.675393 1.773919 
0.047120 0.691099 1.485608 
0.047120 0.706806 1.197138 
0.047120 0.722513 0.911251 
0.047120 0.738220 0.617525 
0.047120 0.753927 0.339082 
0.047120 0.769634 0.049404 
0.047120 0.785340 0.001411 
0.047120 0.801047 0.000012 
0.047120 0.853403 0.000000 
0.047120 0.905759 0.000000 
0.047120 0.958115 0.000000 
0.047120 1.000000 0.000000 

0.062827 0.000000 0.000170 
0.062827 0.052356 0.000055 
0.062827 0.104712 0.000001 
0.062827 0.157068 0.000000 
0.062827 0.209424 0.003794 
0.062827 0.251309 0.000000 
0.062827 0.267016 0.008496 
0.062827 0.282723 0.000000 
0.062827 0.298429 0.002188 
0.062827 0.314136 0.000000 
0.062827 0.329843 0.145839 
0.062827 0.345550 0.430346 
0.062827 0.361257 0.731103 
0.062827 0.376963 1.032946 
0.062827 0.392670 1.334875 
0.062827 0.408377 1.636750 
0.062827 0.424084 1.938970 
0.062827 0.439791 2.238914 
0.062827 0.455497 2.542042 
0.062827 0.471204 2.848999 
0.062827 0.486911 3.151041 
0.062827 0.502618 3.438216 
0.062827 0.518325 3.735180 
0.062827 0.534031 4.095576 
0.062827 0.549738 4.303064 
0.062827 0.565445 4.102067 
0.062827 0.581152 3.807143 
0.062827 0.596859 3.505463 
0.062827 0.612565 3.203582 
0.062827 0.628272 2.901681 
0.062827 0.643979 2.599734 
0.062827 0.659686 2.297839 
0.062827 0.675393 1.995946 
0.062827 0.691099 1.694143 
0.062827 0.706806 1.391440 
0.062827 0.722513 1.094940 
0.062827 0.738220 0.794400 
0.062827 0.753927 0.498470 
0.062827 0.769634 0.154591 
0.062827 0.785340 0.010892 
0.062827 0.801047 0.000224 
0.062827 0.853403 0.000000 
0.062827 0.905759 0.000000 
0.062827 0.958115 0.000000 
0.062827 1.000000 0.000000 

0.078534 0.000000 0.000226 
0.078534 0.052356 0.000097 
0.078534 0.104712 0.000012 
0.078534 0.157068 0.000000 
0.078534 0.209424 0.000000 
0.078534 0.251309 0.000981 
0.078534 0.267016 0.000000 
0.078534 0.282723 0.005760 
0.078534 0.298429 0.000000 
0.078534 0.314136 0.003689 
0.078534 0.329843 0.000000 
0.078534 0.345550 0.124304 
0.078534 0.361257 0.414294 
0.078534 0.376963 0.728124 
0.078534 0.392670 1.044196 
0.078534 0.408377 1.360004 
0.078534 0.424084 1.677850 
0.078534 0.439791 1.992378 
0.078534 0.455497 2.303548 
0.078534 0.471204 2.617220 
0.078534 0.486911 2.932071 
0.078534 0.502618 3.259119 
0.078534 0.518325 3.594433 
0.078534 0.534031 3.852110 
0.078534 0.549738 4.282937 
0.078534 0.565445 4.372902 
0.078534 0.581152 4.125782 
0.078534 0.596859 3.814448 
0.078534 0.612565 3.498493 
0.078534 0.628272 3.182390 
0.078534 0.643979 2.866214 
0.078534 0.659686 2.550067 
0.078534 0.675393 2.233864 
0.078534 0.691099 1.918102 
0.078534 0.706806 1.599370 
0.078534 0.722513 1.288333 
0.078534 0.738220 0.973723 
0.078534 0.753927 0.648803 
0.078534 0.769634 0.324415 
0.078534 0.785340 0.047738 
0.078534 0.801047 0.002060 
0.078534 0.853403 0.000000 
0.078534 0.905759 0.000000 
0.078534 0.958115 0.000000 
0.078534 1.000000 0.000000 

0.094241 0.000000 0.000246 
0.094241 0.052356 0.000152 
0.094241 0.104712 0.000000 
0.094241 0.157068 0.000000 
0.094241 0.209424 0.002413 
0.094241 0.251309 0.002798 
0.094241 0.267016 0.006770 
0.094241 0.282723 0.000000 
0.094241 0.298429 0.002200 
0.094241 0.314136 0.001538 
0.094241 0.329843 0.005260 
0.094241 0.345550 0.000000 
0.094241 0.361257 0.106684 
0.094241 0.376963 0.401977 
0.094241 0.392670 0.729621 
0.094241 0.408377 1.058886 
0.094241 0.424084 1.391592 
0.094241 0.439791 1.726794 
0.094241 0.455497 2.058472 
0.094241 0.471204 2.391130 
0.094241 0.486911 2.725702 
0.094241 0.502618 3.051443 
0.094241 0.518325 3.358381 
0.094241 0.534031 3.723630 
0.094241 0.549738 4.022739 
0.094241 0.565445 4.448876 
0.094241 0.581152 4.425778 
0.094241 0.596859 4.140746 
0.094241 0.612565 3.812839 
0.094241 0.628272 3.481946 
0.094241 0.643979 3.150866 
0.094241 0.659686 2.819850 
0.094241 0.675393 2.488554 
0.094241 0.691099 2.158679 
0.094241 0.706806 1.822973 
0.094241 0.722513 1.492496 
0.094241 0.738220 1.159056 
0.094241 0.753927 0.823510 
0.094241 0.769634 0.517074 
0.094241 0.785340 0.140305 
0.094241 0.801047 0.011501 
0.094241 0.853403 0.000000 
0.094241 0.905759 0.000000 
0.094241 0.958115 0.000000 
0.094241 1.000000 0.000000 

0.109948 0.000000 0.000257 
0.109948 0.052356 0.000117 
0.109948 0.104712 0.000000 
0.109948 0.157068 0.001785 
0.109948 0.209424 0.000000 
0.109948 0.251309 0.000000 
0.109948 0.267016 0.000000 
0.109948 0.282723 0.008136 
0.109948 0.298429 0.000000 
0.109948 0.314136 0.000000 
0.109948 0.329843 0.004998 
0.109948 0.345550 0.004786 
0.109948 0.361257 0.000000 
0.109948 0.376963 0.098390 
0.109948 0.392670 0.402968 
0.109948 0.408377 0.742687 
0.109948 0.424084 1.085529 
0.109948 0.439791 1.433317 
0.109948 0.455497 1.781048 
0.109948 0.471204 2.125871 
0.109948 0.486911 2.466752 
0.109948 0.502618 2.811815 
0.109948 0.518325 3.180336 
0.109948 0.534031 3.521771 
0.109948 0.549738 3.836891 
0.109948 0.565445 4.244235 
0.109948 0.581152 4.587475 
0.109948 0.596859 4.456847 
0.109948 0.612565 4.138481 
0.109948 0.628272 3.793821 
0.109948 0.643979 3.447279 
0.109948 0.659686 3.100886 
0.109948 0.675393 2.753736 
0.109948 0.691099 2.409884 
0.109948 0.706806 2.059083 
0.109948 0.722513 1.710372 
0.109948 0.738220 1.362761 
0.109948 0.753927 1.024261 
0.109948 0.769634 0.688049 
0.109948 0.785340 0.296068 
0.109948 0.801047 0.042194 
0.109948 0.853403 0.000000 
0.109948 0.905759 0.000000 
0.109948 0.958115 0.000000 
0.109948 1.000000 0.000000 

0.125654 0.000000 0.000280 
0.125654 0.052356 0.000085 
0.125654 0.104712 0.000000 
0.125654 0.157068 0.000000 
0.125654 0.209424 0.000599 
0.125654 0.251309 0.005101 
0.125654 0.267016 0.003029 
0.125654 0.282723 0.000000 
0.125654 0.298429 0.002321 
0.125654 0.314136 0.005345 
0.125654 0.329843 0.000000 
0.125654 0.345550 0.014950 
0.125654 0.361257 0.000000 
0.125654 0.376963 0.000000 
0.125654 0.392670 0.124769 
0.125654 0.408377 0.448119 
0.125654 0.424084 0.802086 
0.125654 0.439791 1.160800 
0.125654 0.455497 1.521429 
0.125654 0.471204 1.884292 
0.125654 0.486911 2.252224 
0.125654 0.502618 2.624157 
0.125654 0.518325 2.977173 
0.125654 0.534031 3.314699 
0.125654 0.549738 3.728074 
0.125654 0.565445 4.014112 
0.125654 0.581152 4.517989 
0.125654 0.596859 4.678137 
0.125654 0.612565 4.435487 
0.125654 0.628272 4.086227 
0.125654 0.643979 3.724788 
0.125654 0.659686 3.363087 
0.125654 0.675393 2.999817 
0.125654 0.691099 2.641705 
0.125654 0.706806 2.278238 
0.125654 0.722513 1.915661 
0.125654 0.738220 1.555407 
0.125654 0.753927 1.199778 
0.125654 0.769634 0.824876 
0.125654 0.785340 0.459424 
0.125654 0.801047 0.098112 
0.125654 0.853403 0.000001 
0.125654 0.905759 0.000000 
0.125654 0.958115 0.000000 
0.125654 1.000000 0.000000 

0.141361 0.000000 0.000374 
0.141361 0.052356 0.000000 
0.141361 0.104712 0.000498 
0.141361 0.157068 0.002871 
0.141361 0.209424 0.000000 
0.141361 0.251309 0.000000 
0.141361 0.267016 0.000000 
0.141361 0.282723 0.006014 
0.141361 0.298429 0.001476 
0.141361 0.314136 0.000000 
0.141361 0.329843 0.014345 
0.141361 0.345550 0.000000 
0.141361 0.361257 0.028643 
0.141361 0.376963 0.000000 
0.141361 0.392670 0.000000 
0.141361 0.408377 0.193422 
0.141361 0.424084 0.543113 
0.141361 0.439791 0.917623 
0.141361 0.455497 1.295747 
0.141361 0.471204 1.675096 
0.141361 0.486911 2.052344 
0.141361 0.502618 2.419769 
0.141361 0.518325 2.784355 
0.141361 0.534031 3.186789 
0.141361 0.549738 3.561730 
0.141361 0.565445 3.909884 
0.141361 0.581152 4.330775 
0.141361 0.596859 4.758604 
0.141361 0.612565 4.680229 
0.141361 0.628272 4.350807 
0.141361 0.643979 3.977068 
0.141361 0.659686 3.600324 
0.141361 0.675393 3.220859 
0.141361 0.691099 2.847431 
0.141361 0.706806 2.470966 
0.141361 0.722513 2.095224 
0.141361 0.738220 1.719425 
0.141361 0.753927 1.340233 
0.141361 0.769634 0.944906 
0.141361 0.785340 0.592781 
0.141361 0.801047 0.166879 
0.141361 0.853403 0.000003 
0.141361 0.905759 0.000000 
0.141361 0.958115 0.000000 
0.141361 1.000000 0.000000 

0.157068 0.000000 0.000602 
0.157068 0.052356 0.000000 
0.157068 0.104712 0.002029 
0.157068 0.157068 0.000000 
0.157068 0.209424 0.002966 
0.157068 0.251309 0.002262 
0.157068 0.267016 0.005773 
0.157068 0.282723 0.000000 
0.157068 0.298429 0.000000 
0.157068 0.314136 0.009733 
0.157068 0.329843 0.000000 
0.157068 0.345550 0.005124 
0.157068 0.361257 0.000000 
0.157068 0.376963 0.026714 
0.157068 0.392670 0.000000 
0.157068 0.408377 0.014776 
0.157068 0.424084 0.311506 
0.157068 0.439791 0.689386 
0.157068 0.455497 1.080684 
0.157068 0.471204 1.470885 
0.157068 0.486911 1.857321 
0.157068 0.502618 2.245345 
0.157068 0.518325 2.651831 
0.157068 0.534031 3.059405 
0.157068 0.549738 3.411211 
0.157068 0.565445 3.852532 
0.157068 0.581152 4.177676 
0.157068 0.596859 4.724311 
0.157068 0.612565 4.855752 
0.157068 0.628272 4.580765 
0.157068 0.643979 4.200469 
0.157068 0.659686 3.809222 
0.157068 0.675393 3.413795 
0.157068 0.691099 3.024255 
0.157068 0.706806 2.633287 
0.157068 0.722513 2.243248 
0.157068 0.738220 1.850696 
0.157068 0.753927 1.450987 
0.157068 0.769634 1.045819 
0.157068 0.785340 0.686933 
0.157068 0.801047 0.228779 
0.157068 0.853403 0.000005 
0.157068 0.905759 0.000000 
0.157068 0.958115 0.000000 
0.157068 1.000000 0.000000 

0.172775 0.000000 0.000840 
0.172775 0.052356 0.000000 
0.172775 0.104712 0.000000 
0.172775 0.157068 0.000000 
0.172775 0.209424 0.000000 
0.172775 0.251309 0.002080 
0.172775 0.267016 0.000000 
0.172775 0.282723 0.000000 
0.172775 0.298429 0.007237 
0.172775 0.314136 0.000000 
0.172775 0.329843 0.000000 
0.172775 0.345550 0.012328 
0.172775 0.361257 0.000000 
0.172775 0.376963 0.025280 
0.172775 0.392670 0.000000 
0.172775 0.408377 0.000000 
0.172775 0.424084 0.131900 
0.172775 0.439791 0.489965 
0.172775 0.455497 0.890131 
0.172775 0.471204 1.295391 
0.172775 0.486911 1.703032 
0.172775 0.502618 2.119495 
0.172775 0.518325 2.541188 
0.172775 0.534031 2.933115 
0.172775 0.549738 3.324154 
0.172775 0.565445 3.785017 
0.172775 0.581152 4.105437 
0.172775 0.596859 4.648098 
0.172775 0.612565 4.966116 
0.172775 0.628272 4.770641 
0.172775 0.643979 4.390847 
0.172775 0.659686 3.985893 
0.172775 0.675393 3.574970 
0.172775 0.691099 3.169291 
0.172775 0.706806 2.762922 
0.172775 0.722513 2.357897 
0.172775 0.738220 1.949250 
0.172775 0.753927 1.532784 
0.172775 0.769634 1.118007 
0.172775 0.785340 0.743707 
0.172775 0.801047 0.267121 
0.172775 0.853403 0.000006 
0.172775 0.905759 0.000000 
0.172775 0.958115 0.000000 
0.172775 1.000000 0.000000 

0.188482 0.000000 0.000890 
0.188482 0.052356 0.000000 
0.188482 0.104712 0.000000 
0.188482 0.157068 0.003097 
0.188482 0.209424 0.000883 
0.188482 0.251309 0.000000 
0.188482 0.267016 0.000000 
0.188482 0.282723 0.005859 
0.188482 0.298429 0.001894 
0.188482 0.314136 0.000000 
0.188482 0.329843 0.009610 
0.188482 0.345550 0.000000 
0.188482 0.361257 0.002129 
0.188482 0.376963 0.000000 
0.188482 0.392670 0.028245 
0.188482 0.408377 0.000000 
0.188482 0.424084 0.018540 
0.188482 0.439791 0.335681 
0.188482 0.455497 0.740237 
0.188482 0.471204 1.162393 
0.188482 0.486911 1.590535 
0.188482 0.502618 2.023131 
0.188482 0.518325 2.445285 
0.188482 0.534031 2.844032 
0.188482 0.549738 3.281864 
0.188482 0.565445 3.725204 
0.188482 0.581152 4.092018 
0.188482 0.596859 4.592201 
0.188482 0.612565 5.037760 
0.188482 0.628272 4.921426 
0.188482 0.643979 4.545459 
0.188482 0.659686 4.127266 
0.188482 0.675393 3.701239 
0.188482 0.691099 3.279823 
0.188482 0.706806 2.857932 
0.188482 0.722513 2.437889 
0.188482 0.738220 2.014016 
0.188482 0.753927 1.582360 
0.188482 0.769634 1.154390 
0.188482 0.785340 0.764452 
0.188482 0.801047 0.272066 
0.188482 0.853403 0.000004 
0.188482 0.905759 0.000000 
0.188482 0.958115 0.000000 
0.188482 1.000000 0.000000 

0.204188 0.000000 0.000785 
0.204188 0.052356 0.000000 
0.204188 0.104712 0.000410 
0.204188 0.157068 0.000242 
0.204188 0.209424 0.003774 
0.204188 0.251309 0.000000 
0.204188 0.267016 0.005042 
0.204188 0.282723 0.003313 
0.204188 0.298429 0.000000 
0.204188 0.314136 0.000000 
0.204188 0.329843 0.009513 
0.204188 0.345550 0.000000 
0.204188 0.361257 0.014395 
0.204188 0.376963 0.000000 
0.204188 0.392670 0.037490 
0.204188 0.408377 0.000000 
0.204188 0.424084 0.000000 
0.204188 0.439791 0.227788 
0.204188 0.455497 0.631321 
0.204188 0.471204 1.067805 
0.204188 0.486911 1.511220 
0.204188 0.502618 1.953450 
0.204188 0.518325 2.380809 
0.204188 0.534031 2.800997 
0.204188 0.549738 3.268462 
0.204188 0.565445 3.699558 
0.204188 0.581152 4.113407 
0.204188 0.596859 4.584615 
0.204188 0.612565 5.101404 
0.204188 0.628272 5.037810 
0.204188 0.643979 4.661398 
0.204188 0.659686 4.229579 
0.204188 0.675393 3.788741 
0.204188 0.691099 3.352168 
0.204188 0.706806 2.915133 
0.204188 0.722513 2.480445 
0.204188 0.738220 2.042005 
0.204188 0.753927 1.595672 
0.204188 0.769634 1.150653 
0.204188 0.785340 0.746570 
0.204188 0.801047 0.240677 
0.204188 0.853403 0.000002 
0.204188 0.905759 0.000000 
0.204188 0.958115 0.000000 
0.204188 1.000000 0.000000 

0.219895 0.000000 0.000720 
0.219895 0.052356 0.000000 
0.219895 0.104712 0.001741 
0.219895 0.157068 0.000000 
0.219895 0.209424 0.000320 
0.219895 0.251309 0.004397 
0.219895 0.267016 0.004173 
0.219895 0.282723 0.000000 
0.219895 0.298429 0.000000 
0.219895 0.314136 0.006651 
0.219895 0.329843 0.000736 
0.219895 0.345550 0.000000 
0.219895 0.361257 0.012461 
0.219895 0.376963 0.000000 
0.219895 0.392670 0.029238 
0.219895 0.408377 0.000000 
0.219895 0.424084 0.000000 
0.219895 0.439791 0.160632 
0.219895 0.455497 0.561363 
0.219895 0.471204 1.010053 
0.219895 0.486911 1.466608 
0.219895 0.502618 1.919421 
0.219895 0.518325 2.358538 
0.219895 0.534031 2.800169 
0.219895 0.549738 3.285720 
0.219895 0.565445 3.719966 
0.219895 0.581152 4.162740 
0.219895 0.596859 4.633378 
0.219895 0.612565 5.179298 
0.219895 0.628272 5.124568 
0.219895 0.643979 4.736392 
0.219895 0.659686 4.289669 
0.219895 0.675393 3.834218 
0.219895 0.691099 3.383033 
0.219895 0.706806 2.931336 
0.219895 0.722513 2.482366 
0.219895 0.738220 2.029825 
0.219895 0.753927 1.569843 
0.219895 0.769634 1.105107 
0.219895 0.785340 0.683228 
0.219895 0.801047 0.178306 
0.219895 0.853403 0.000000 
0.219895 0.905759 0.000000 
0.219895 0.958115 0.000000 
0.219895 1.000000 0.000000 

0.235602 0.000000 0.000660 
0.235602 0.052356 0.000000 
0.235602 0.104712 0.001574 
0.235602 0.157068 0.000000 
0.235602 0.209424 0.000000 
0.235602 0.251309 0.004541 
0.235602 0.267016 0.000000 
0.235602 0.282723 0.000000 
0.235602 0.298429 0.000000 
0.235602 0.314136 0.007835 
0.235602 0.329843 0.000000 
0.235602 0.345550 0.000000 
0.235602 0.361257 0.006624 
0.235602 0.376963 0.000000 
0.235602 0.392670 0.019758 
0.235602 0.408377 0.003891 
0.235602 0.424084 0.000000 
0.235602 0.439791 0.128692 
0.235602 0.455497 0.531487 
0.235602 0.471204 0.992668 
0.235602 0.486911 1.462864 
0.235602 0.502618 1.929102 
0.235602 0.518325 2.382863 
0.235602 0.534031 2.840446 
0.235602 0.549738 3.340283 
0.235602 0.565445 3.791309 
0.235602 0.581152 4.242052 
0.235602 0.596859 4.742963 
0.235602 0.612565 5.278690 
0.235602 0.628272 5.180929 
0.235602 0.643979 4.767564 
0.235602 0.659686 4.304585 
0.235602 0.675393 3.834715 
0.235602 0.691099 3.369310 
0.235602 0.706806 2.903200 
0.235602 0.722513 2.439807 
0.235602 0.738220 1.973197 
0.235602 0.753927 1.501947 
0.235602 0.769634 1.019337 
0.235602 0.785340 0.564310 
0.235602 0.801047 0.101472 
0.235602 0.853403 0.000000 
0.235602 0.905759 0.000000 
0.235602 0.958115 0.000000 
0.235602 1.000000 0.000000 

0.251309 0.000000 0.000382 
0.251309 0.052356 0.000000 
0.251309 0.104712 0.001006 
0.251309 0.157068 0.000053 
0.251309 0.209424 0.000000 
0.251309 0.251309 0.002826 
0.251309 0.267016 0.000000 
0.251309 0.282723 0.000000 
0.251309 0.298429 0.002111 
0.251309 0.314136 0.006766 
0.251309 0.329843 0.000000 
0.251309 0.345550 0.002448 
0.251309 0.361257 0.003386 
0.251309 0.376963 0.000000 
0.251309 0.392670 0.016190 
0.251309 0.408377 0.007591 
0.251309 0.424084 0.000000 
0.251309 0.439791 0.129127 
0.251309 0.455497 0.544103 
0.251309 0.471204 1.019584 
0.251309 0.486911 1.504518 
0.251309 0.502618 1.986701 
0.251309 0.518325 2.456595 
0.251309 0.534031 2.924417 
0.251309 0.549738 3.434881 
0.251309 0.565445 3.916735 
0.251309 0.581152 4.354707 
0.251309 0.596859 4.917801 
0.251309 0.612565 5.386745 
0.251309 0.628272 5.197366 
0.251309 0.643979 4.750192 
0.251309 0.659686 4.270631 
0.251309 0.675393 3.786687 
0.251309 0.691099 3.307275 
0.251309 0.706806 2.826543 
0.251309 0.722513 2.347709 
0.251309 0.738220 1.866000 
0.251309 0.753927 1.385614 
0.251309 0.769634 0.896132 
0.251309 0.785340 0.387123 
0.251309 0.801047 0.036554 
0.251309 0.853403 0.000000 
0.251309 0.905759 0.000000 
0.251309 0.958115 0.000000 
0.251309 1.000000 0.000000 

0.267016 0.000000 0.000416 
0.267016 0.052356 0.000000 
0.267016 0.104712 0.000378 
0.267016 0.157068 0.001243 
0.267016 0.209424 0.000000 
0.267016 0.251309 0.001806 
0.267016 0.267016 0.000000 
0.267016 0.282723 0.000000 
0.267016 0.298429 0.002861 
0.267016 0.314136 0.006494 
0.267016 0.329843 0.000000 
0.267016 0.345550 0.002129 
0.267016 0.361257 0.004429 
0.267016 0.376963 0.000000 
0.267016 0.392670 0.020163 
0.267016 0.408377 0.000131 
0.267016 0.424084 0.000000 
0.267016 0.439791 0.164045 
0.267016 0.455497 0.602545 
0.267016 0.471204 1.093988 
0.267016 0.486911 1.594128 
0.267016 0.502618 2.094223 
0.267016 0.518325 2.583561 
0.267016 0.534031 3.059565 
0.267016 0.549738 3.570198 
0.267016 0.565445 4.097082 
0.267016 0.581152 4.512077 
0.267016 0.596859 5.156084 
0.267016 0.612565 5.471447 
0.267016 0.628272 5.161107 
0.267016 0.643979 4.680490 
0.267016 0.659686 4.185096 
0.267016 0.675393 3.687360 
0.267016 0.691099 3.193740 
0.267016 0.706806 2.697581 
0.267016 0.722513 2.201760 
0.267016 0.738220 1.702926 
0.267016 0.753927 1.210398 
0.267016 0.769634 0.725876 
0.267016 0.785340 0.183536 
0.267016 0.801047 0.004159 
0.267016 0.853403 0.000000 
0.267016 0.905759 0.000000 
0.267016 0.958115 0.000000 
0.267016 1.000000 0.000000 

0.282723 0.000000 0.001460 
0.282723 0.052356 0.000000 
0.282723 0.104712 0.000000 
0.282723 0.157068 0.001626 
0.282723 0.209424 0.000000 
0.282723 0.251309 0.002168 
0.282723 0.267016 0.000000 
0.282723 0.282723 0.000000 
0.282723 0.298429 0.001355 
0.282723 0.314136 0.007493 
0.282723 0.329843 0.000000 
0.282723 0.345550 0.000000 
0.282723 0.361257 0.009481 
0.282723 0.376963 0.000000 
0.282723 0.392670 0.030414 
0.282723 0.408377 0.000000 
0.282723 0.424084 0.000000 
0.282723 0.439791 0.241600 
0.282723 0.455497 0.711447 
0.282723 0.471204 1.218908 
0.282723 0.486911 1.733001 
0.282723 0.502618 2.250743 
0.282723 0.518325 2.764516 
0.282723 0.534031 3.256780 
0.282723 0.549738 3.752753 
0.282723 0.565445 4.319580 
0.282723 0.581152 4.745087 
0.282723 0.596859 5.424182 
0.282723 0.612565 5.487151 
0.282723 0.628272 5.061622 
0.282723 0.643979 4.555103 
0.282723 0.659686 4.044927 
0.282723 0.675393 3.533449 
0.282723 0.691099 3.025168 
0.282723 0.706806 2.512957 
0.282723 0.722513 2.000341 
0.282723 0.738220 1.484952 
0.282723 0.753927 0.973698 
0.282723 0.769634 0.476458 
0.282723 0.785340 0.033651 
0.282723 0.801047 0.000000 
0.282723 0.853403 0.000007 
0.282723 0.905759 0.000000 
0.282723 0.958115 0.000000 
0.282723 1.000000 0.000000 

0.298429 0.000000 0.002147 
0.298429 0.052356 0.000000 
0.298429 0.104712 0.000000 
0.298429 0.157068 0.001351 
0.298429 0.209424 0.000000 
0.298429 0.251309 0.003671 
0.298429 0.267016 0.000000 
0.298429 0.282723 0.000000 
0.298429 0.298429 0.000000 
0.298429 0.314136 0.007784 
0.298429 0.329843 0.000000 
0.298429 0.345550 0.000000 
0.298429 0.361257 0.015063 
0.298429 0.376963 0.000000 
0.298429 0.392670 0.039301 
0.298429 0.408377 0.000000 
0.298429 0.424084 0.000000 
0.298429 0.439791 0.374280 
0.298429 0.455497 0.876751 
0.298429 0.471204 1.399045 
0.298429 0.486911 1.924300 
0.298429 0.502618 2.454363 
0.298429 0.518325 2.991084 
0.298429 0.534031 3.517641 
0.298429 0.549738 4.006954 
0.298429 0.565445 4.557998 
0.298429 0.581152 5.093266 
0.298429 0.596859 5.630316 
0.298429 0.612565 5.397447 
0.298429 0.628272 4.895532 
0.298429 0.643979 4.371124 
0.298429 0.659686 3.846817 
0.298429 0.675393 3.321563 
0.298429 0.691099 2.798495 
0.298429 0.706806 2.270968 
0.298429 0.722513 1.745115 
0.298429 0.738220 1.218807 
0.298429 0.753927 0.693724 
0.298429 0.769634 0.166942 
0.298429 0.785340 0.000000 
0.298429 0.801047 0.000000 
0.298429 0.853403 0.000047 
0.298429 0.905759 0.000000 
0.298429 0.958115 0.000000 
0.298429 1.000000 0.000000 

0.314136 0.000000 0.001453 
0.314136 0.052356 0.000000 
0.314136 0.104712 0.000000 
0.314136 0.157068 0.000720 
0.314136 0.209424 0.000000 
0.314136 0.251309 0.004792 
0.314136 0.267016 0.002368 
0.314136 0.282723 0.000000 
0.314136 0.298429 0.000000 
0.314136 0.314136 0.004368 
0.314136 0.329843 0.007260 
0.314136 0.345550 0.000000 
0.314136 0.361257 0.012857 
0.314136 0.376963 0.000000 
0.314136 0.392670 0.031287 
0.314136 0.408377 0.000000 
0.314136 0.424084 0.094080 
0.314136 0.439791 0.548687 
0.314136 0.455497 1.078256 
0.314136 0.471204 1.615274 
0.314136 0.486911 2.151447 
0.314136 0.502618 2.688238 
0.314136 0.518325 3.233288 
0.314136 0.534031 3.792158 
0.314136 0.549738 4.322812 
0.314136 0.565445 4.809135 
0.314136 0.581152 5.486361 
0.314136 0.596859 5.671016 
0.314136 0.612565 5.228115 
0.314136 0.628272 4.692503 
0.314136 0.643979 4.153903 
0.314136 0.659686 3.615659 
0.314136 0.675393 3.076782 
0.314136 0.691099 2.539307 
0.314136 0.706806 1.998192 
0.314136 0.722513 1.461748 
0.314136 0.738220 0.925837 
0.314136 0.753927 0.397192 
0.314136 0.769634 0.000000 
0.314136 0.785340 0.001056 
0.314136 0.801047 0.000000 
0.314136 0.853403 0.000130 
0.314136 0.905759 0.000000 
0.314136 0.958115 0.000000 
0.314136 1.000000 0.000000 

0.329843 0.000000 0.000501 
0.329843 0.052356 0.000000 
0.329843 0.104712 0.000000 
0.329843 0.157068 0.000200 
0.329843 0.209424 0.000000 
0.329843 0.251309 0.004612 
0.329843 0.267016 0.004525 
0.329843 0.282723 0.000000 
0.329843 0.298429 0.000000 
0.329843 0.314136 0.000000 
0.329843 0.329843 0.011391 
0.329843 0.345550 0.000000 
0.329843 0.361257 0.002799 
0.329843 0.376963 0.004117 
0.329843 0.392670 0.006421 
0.329843 0.408377 0.000000 
0.329843 0.424084 0.216034 
0.329843 0.439791 0.724623 
0.329843 0.455497 1.274793 
0.329843 0.471204 1.827055 
0.329843 0.486911 2.377112 
0.329843 0.502618 2.923752 
0.329843 0.518325 3.470168 
0.329843 0.534031 4.033766 
0.329843 0.549738 4.618055 
0.329843 0.565445 5.104848 
0.329843 0.581152 5.757021 
0.329843 0.596859 5.580780 
0.329843 0.612565 5.047984 
0.329843 0.628272 4.496195 
0.329843 0.643979 3.944032 
0.329843 0.659686 3.392078 
0.329843 0.675393 2.839915 
0.329843 0.691099 2.288426 
0.329843 0.706806 1.734745 
0.329843 0.722513 1.186172 
0.329843 0.738220 0.636510 
0.329843 0.753927 0.127464 
0.329843 0.769634 0.000000 
0.329843 0.785340 0.000000 
0.329843 0.801047 0.000783 
0.329843 0.853403 0.000161 
0.329843 0.905759 0.000000 
0.329843 0.958115 0.000000 
0.329843 1.000000 0.000000 

0.345550 0.000000 0.000018 
0.345550 0.052356 0.000000 
0.345550 0.104712 0.000000 
0.345550 0.157068 0.000000 
0.345550 0.209424 0.000000 
0.345550 0.251309 0.003646 
0.345550 0.267016 0.005393 
0.345550 0.282723 0.002018 
0.345550 0.298429 0.000000 
0.345550 0.314136 0.000000 
0.345550 0.329843 0.011156 
0.345550 0.345550 0.000000 
0.345550 0.361257 0.000000 
0.345550 0.376963 0.021390 
0.345550 0.392670 0.000000 
0.345550 0.408377 0.000000 
0.345550 0.424084 0.347724 
0.345550 0.439791 0.892679 
0.345550 0.455497 1.459292 
0.345550 0.471204 2.026095 
0.345550 0.486911 2.591420 
0.345550 0.502618 3.153210 
0.345550 0.518325 3.708155 
0.345550 0.534031 4.264180 
0.345550 0.549738 4.862932 
0.345550 0.565445 5.437408 
0.345550 0.581152 5.860294 
0.345550 0.596859 5.439465 
0.345550 0.612565 4.874950 
0.345550 0.628272 4.309929 
0.345550 0.643979 3.744400 
0.345550 0.659686 3.179191 
0.345550 0.675393 2.614003 
0.345550 0.691099 2.048849 
0.345550 0.706806 1.482887 
0.345550 0.722513 0.920691 
0.345550 0.738220 0.364565 
0.345550 0.753927 0.000000 
0.345550 0.769634 0.015103 
0.345550 0.785340 0.000000 
0.345550 0.801047 0.001051 
0.345550 0.853403 0.000043 
0.345550 0.905759 0.000000 
0.345550 0.958115 0.000000 
0.345550 1.000000 0.000000 

0.361257 0.000000 0.000000 
0.361257 0.052356 0.000000 
0.361257 0.104712 0.000000 
0.361257 0.157068 0.000000 
0.361257 0.209424 0.000000 
0.361257 0.251309 0.002465 
0.361257 0.267016 0.005321 
0.361257 0.282723 0.004172 
0.361257 0.298429 0.000000 
0.361257 0.314136 0.000000 
0.361257 0.329843 0.008043 
0.361257 0.345550 0.003661 
0.361257 0.361257 0.000000 
0.361257 0.376963 0.032388 
0.361257 0.392670 0.000000 
0.361257 0.408377 0.023245 
0.361257 0.424084 0.477042 
0.361257 0.439791 1.047132 
0.361257 0.455497 1.627641 
0.361257 0.471204 2.207719 
0.361257 0.486911 2.787610 
0.361257 0.502618 3.366440 
0.361257 0.518325 3.938905 
0.361257 0.534031 4.497887 
0.361257 0.549738 5.076401 
0.361257 0.565445 5.741506 
0.361257 0.581152 5.839011 
0.361257 0.596859 5.295465 
0.361257 0.612565 4.716340 
0.361257 0.628272 4.138123 
0.361257 0.643979 3.559286 
0.361257 0.659686 2.981071 
0.361257 0.675393 2.402706 
0.361257 0.691099 1.824138 
0.361257 0.706806 1.245661 
0.361257 0.722513 0.671208 
0.361257 0.738220 0.139964 
0.361257 0.753927 0.000000 
0.361257 0.769634 0.002776 
0.361257 0.785340 0.002505 
0.361257 0.801047 0.001046 
0.361257 0.853403 0.000000 
0.361257 0.905759 0.000000 
0.361257 0.958115 0.000000 
0.361257 1.000000 0.000000 

0.376963 0.000000 0.000000 
0.376963 0.052356 0.000000 
0.376963 0.104712 0.000000 
0.376963 0.157068 0.000000 
0.376963 0.209424 0.000000 
0.376963 0.251309 0.001463 
0.376963 0.267016 0.004822 
0.376963 0.282723 0.005374 
0.376963 0.298429 0.000000 
0.376963 0.314136 0.000000 
0.376963 0.329843 0.004056 
0.376963 0.345550 0.009403 
0.376963 0.361257 0.000000 
0.376963 0.376963 0.035897 
0.376963 0.392670 0.000000 
0.376963 0.408377 0.088434 
0.376963 0.424084 0.595552 
0.376963 0.439791 1.184031 
0.376963 0.455497 1.776774 
0.376963 0.471204 2.368843 
0.376963 0.486911 2.961610 
0.376963 0.502618 3.555789 
0.376963 0.518325 4.148239 
0.376963 0.534031 4.725212 
0.376963 0.549738 5.284077 
0.376963 0.565445 5.958085 
0.376963 0.581152 5.755836 
0.376963 0.596859 5.163818 
0.376963 0.612565 4.572591 
0.376963 0.628272 3.981388 
0.376963 0.643979 3.389637 
0.376963 0.659686 2.798787 
0.376963 0.675393 2.207345 
0.376963 0.691099 1.615949 
0.376963 0.706806 1.025169 
0.376963 0.722513 0.445793 
0.376963 0.738220 0.000000 
0.376963 0.753927 0.000000 
0.376963 0.769634 0.000000 
0.376963 0.785340 0.001040 
0.376963 0.801047 0.000505 
0.376963 0.853403 0.000000 
0.376963 0.905759 0.000000 
0.376963 0.958115 0.000000 
0.376963 1.000000 0.000000 

0.392670 0.000000 0.000037 
0.392670 0.052356 0.000010 
0.392670 0.104712 0.000000 
0.392670 0.157068 0.000000 
0.392670 0.209424 0.000000 
0.392670 0.251309 0.000853 
0.392670 0.267016 0.004335 
0.392670 0.282723 0.005895 
0.392670 0.298429 0.000214 
0.392670 0.314136 0.000000 
0.392670 0.329843 0.000652 
0.392670 0.345550 0.012719 
0.392670 0.361257 0.000000 
0.392670 0.376963 0.034070 
0.392670 0.392670 0.000000 
0.392670 0.408377 0.152059 
0.392670 0.424084 0.697297 
0.392670 0.439791 1.300573 
0.392670 0.455497 1.904853 
0.392670 0.471204 2.508363 
0.392670 0.486911 3.112902 
0.392670 0.502618 3.720109 
0.392670 0.518325 4.330013 
0.392670 0.534031 4.931588 
0.392670 0.549738 5.493208 
0.392670 0.565445 6.077258 
0.392670 0.581152 5.660617 
0.392670 0.596859 5.050859 
0.392670 0.612565 4.447225 
0.392670 0.628272 3.843252 
0.392670 0.643979 3.238927 
0.392670 0.659686 2.635596 
0.392670 0.675393 2.031242 
0.392670 0.691099 1.427461 
0.392670 0.706806 0.825387 
0.392670 0.722513 0.256196 
0.392670 0.738220 0.000000 
0.392670 0.753927 0.030451 
0.392670 0.769634 0.000000 
0.392670 0.785340 0.000000 
0.392670 0.801047 0.000000 
0.392670 0.853403 0.000000 
0.392670 0.905759 0.000000 
0.392670 0.958115 0.000000 
0.392670 1.000000 0.000000 

0.408377 0.000000 0.000132 
0.408377 0.052356 0.001441 
0.408377 0.104712 0.000000 
0.408377 0.157068 0.000000 
0.408377 0.209424 0.000000 
0.408377 0.251309 0.000747 
0.408377 0.267016 0.004147 
0.408377 0.282723 0.006037 
0.408377 0.298429 0.001079 
0.408377 0.314136 0.000000 
0.408377 0.329843 0.000000 
0.408377 0.345550 0.014185 
0.408377 0.361257 0.000000 
0.408377 0.376963 0.030323 
0.408377 0.392670 0.000000 
0.408377 0.408377 0.204824 
0.408377 0.424084 0.777326 
0.408377 0.439791 1.393673 
0.408377 0.455497 2.009385 
0.408377 0.471204 2.624326 
0.408377 0.486911 3.240305 
0.408377 0.502618 3.859129 
0.408377 0.518325 4.482991 
0.408377 0.534031 5.107247 
0.408377 0.549738 5.690385 
0.408377 0.565445 6.125014 
0.408377 0.581152 5.579501 
0.408377 0.596859 4.959909 
0.408377 0.612565 4.343736 
0.408377 0.628272 3.727191 
0.408377 0.643979 3.110554 
0.408377 0.659686 2.494795 
0.408377 0.675393 1.877785 
0.408377 0.691099 1.261939 
0.408377 0.706806 0.651005 
0.408377 0.722513 0.112488 
0.408377 0.738220 0.000000 
0.408377 0.753927 0.032285 
0.408377 0.769634 0.005627 
0.408377 0.785340 0.000195 
0.408377 0.801047 0.000000 
0.408377 0.853403 0.000000 
0.408377 0.905759 0.000000 
0.408377 0.958115 0.000000 
0.408377 1.000000 0.000000 

0.424084 0.000000 0.000259 
0.424084 0.052356 0.002243 
0.424084 0.104712 0.000000 
0.424084 0.157068 0.000393 
0.424084 0.209424 0.000000 
0.424084 0.251309 0.001303 
0.424084 0.267016 0.004441 
0.424084 0.282723 0.005908 
0.424084 0.298429 0.000808 
0.424084 0.314136 0.000000 
0.424084 0.329843 0.000000 
0.424084 0.345550 0.014504 
0.424084 0.361257 0.000000 
0.424084 0.376963 0.028132 
0.424084 0.392670 0.000000 
0.424084 0.408377 0.236097 
0.424084 0.424084 0.827556 
0.424084 0.439791 1.456412 
0.424084 0.455497 2.083921 
0.424084 0.471204 2.710680 
0.424084 0.486911 3.338382 
0.424084 0.502618 3.968633 
0.424084 0.518325 4.604480 
0.424084 0.534031 5.246558 
0.424084 0.549738 5.855609 
0.424084 0.565445 6.140882 
0.424084 0.581152 5.527159 
0.424084 0.596859 4.897641 
0.424084 0.612565 4.268900 
0.424084 0.628272 3.639808 
0.424084 0.643979 3.010866 
0.424084 0.659686 2.382573 
0.424084 0.675393 1.753021 
0.424084 0.691099 1.125243 
0.424084 0.706806 0.508809 
0.424084 0.722513 0.017926 
0.424084 0.738220 0.000000 
0.424084 0.753927 0.013737 
0.424084 0.769634 0.016043 
0.424084 0.785340 0.003457 
0.424084 0.801047 0.000000 
0.424084 0.853403 0.000000 
0.424084 0.905759 0.000000 
0.424084 0.958115 0.000000 
0.424084 1.000000 0.000000 

0.439791 0.000000 0.000435 
0.439791 0.052356 0.002488 
0.439791 0.104712 0.001618 
0.439791 0.157068 0.001081 
0.439791 0.209424 0.000000 
0.439791 0.251309 0.002467 
0.439791 0.267016 0.005039 
0.439791 0.282723 0.005318 
0.439791 0.298429 0.000000 
0.439791 0.314136 0.000000 
0.439791 0.329843 0.000000 
0.439791 0.345550 0.013970 
0.439791 0.361257 0.000000 
0.439791 0.376963 0.029183 
0.439791 0.392670 0.000000 
0.439791 0.408377 0.240923 
0.439791 0.424084 0.844862 
0.439791 0.439791 1.486220 
0.439791 0.455497 2.126028 
0.439791 0.471204 2.765043 
0.439791 0.486911 3.404902 
0.439791 0.502618 4.047006 
0.439791 0.518325 4.694531 
0.439791 0.534031 5.350941 
0.439791 0.549738 5.981272 
0.439791 0.565445 6.157667 
0.439791 0.581152 5.508267 
0.439791 0.596859 4.867460 
0.439791 0.612565 4.226095 
0.439791 0.628272 3.584389 
0.439791 0.643979 2.943011 
0.439791 0.659686 2.302047 
0.439791 0.675393 1.659945 
0.439791 0.691099 1.020307 
0.439791 0.706806 0.401247 
0.439791 0.722513 0.000000 
0.439791 0.738220 0.000000 
0.439791 0.753927 0.000000 
0.439791 0.769634 0.016577 
0.439791 0.785340 0.005472 
0.439791 0.801047 0.000000 
0.439791 0.853403 0.000000 
0.439791 0.905759 0.000000 
0.439791 0.958115 0.000000 
0.439791 1.000000 0.000000 

0.455497 0.000000 0.000684 
0.455497 0.052356 0.002177 
0.455497 0.104712 0.003045 
0.455497 0.157068 0.001838 
0.455497 0.209424 0.000000 
0.455497 0.251309 0.003896 
0.455497 0.267016 0.005355 
0.455497 0.282723 0.003731 
0.455497 0.298429 0.000000 
0.455497 0.314136 0.000000 
0.455497 0.329843 0.003306 
0.455497 0.345550 0.011881 
0.455497 0.361257 0.000000 
0.455497 0.376963 0.032987 
0.455497 0.392670 0.000000 
0.455497 0.408377 0.217432 
0.455497 0.424084 0.826977 
0.455497 0.439791 1.480825 
0.455497 0.455497 2.133365 
0.455497 0.471204 2.784948 
0.455497 0.486911 3.437272 
0.455497 0.502618 4.091709 
0.455497 0.518325 4.751351 
0.455497 0.534031 5.420432 
0.455497 0.549738 6.066219 
0.455497 0.565445 6.193528 
0.455497 0.581152 5.524061 
0.455497 0.596859 4.871109 
0.455497 0.612565 4.217119 
0.455497 0.628272 3.562790 
0.455497 0.643979 2.908896 
0.455497 0.659686 2.255244 
0.455497 0.675393 1.600596 
0.455497 0.691099 0.949137 
0.455497 0.706806 0.328150 
0.455497 0.722513 0.000000 
0.455497 0.738220 0.012308 
0.455497 0.753927 0.000000 
0.455497 0.769634 0.012026 
0.455497 0.785340 0.005580 
0.455497 0.801047 0.000000 
0.455497 0.853403 0.000021 
0.455497 0.905759 0.000000 
0.455497 0.958115 0.000000 
0.455497 1.000000 0.000000 

0.471204 0.000000 0.001049 
0.471204 0.052356 0.001191 
0.471204 0.104712 0.003563 
0.471204 0.157068 0.002370 
0.471204 0.209424 0.000000 
0.471204 0.251309 0.004733 
0.471204 0.267016 0.004407 
0.471204 0.282723 0.000640 
0.471204 0.298429 0.000000 
0.471204 0.314136 0.000000 
0.471204 0.329843 0.007990 
0.471204 0.345550 0.006853 
0.471204 0.361257 0.000000 
0.471204 0.376963 0.036608 
0.471204 0.392670 0.000000 
0.471204 0.408377 0.166935 
0.471204 0.424084 0.772331 
0.471204 0.439791 1.438376 
0.471204 0.455497 2.104135 
0.471204 0.471204 2.768664 
0.471204 0.486911 3.433790 
0.471204 0.502618 4.101061 
0.471204 0.518325 4.773449 
0.471204 0.534031 5.454395 
0.471204 0.549738 6.111194 
0.471204 0.565445 6.257088 
0.471204 0.581152 5.576512 
0.471204 0.596859 4.910889 
0.471204 0.612565 4.244230 
0.471204 0.628272 3.577228 
0.471204 0.643979 2.910703 
0.471204 0.659686 2.244345 
0.471204 0.675393 1.577074 
0.471204 0.691099 0.913545 
0.471204 0.706806 0.288056 
0.471204 0.722513 0.000000 
0.471204 0.738220 0.022844 
0.471204 0.753927 0.000000 
0.471204 0.769634 0.007224 
0.471204 0.785340 0.004739 
0.471204 0.801047 0.000000 
0.471204 0.853403 0.000052 
0.471204 0.905759 0.000000 
0.471204 0.958115 0.000000 
0.471204 1.000000 0.000000 

0.486911 0.000000 0.001620 
0.486911 0.052356 0.000000 
0.486911 0.104712 0.002999 
0.486911 0.157068 0.002250 
0.486911 0.209424 0.000000 
0.486911 0.251309 0.003686 
0.486911 0.267016 0.001355 
0.486911 0.282723 0.000000 
0.486911 0.298429 0.000000 
0.486911 0.314136 0.000000 
0.486911 0.329843 0.011592 
0.486911 0.345550 0.000000 
0.486911 0.361257 0.000000 
0.486911 0.376963 0.034651 
0.486911 0.392670 0.000000 
0.486911 0.408377 0.094789 
0.486911 0.424084 0.679585 
0.486911 0.439791 1.356484 
0.486911 0.455497 2.035960 
0.486911 0.471204 2.713935 
0.486911 0.486911 3.392288 
0.486911 0.502618 4.072841 
0.486911 0.518325 4.758299 
0.486911 0.534031 5.449738 
0.486911 0.549738 6.112997 
0.486911 0.565445 6.348284 
0.486911 0.581152 5.667831 
0.486911 0.596859 4.988987 
0.486911 0.612565 4.309625 
0.486911 0.628272 3.629903 
0.486911 0.643979 2.950638 
0.486911 0.659686 2.271574 
0.486911 0.675393 1.591578 
0.486911 0.691099 0.915464 
0.486911 0.706806 0.280043 
0.486911 0.722513 0.000000 
0.486911 0.738220 0.026476 
0.486911 0.753927 0.000000 
0.486911 0.769634 0.004539 
0.486911 0.785340 0.003997 
0.486911 0.801047 0.000000 
0.486911 0.853403 0.000036 
0.486911 0.905759 0.000000 
0.486911 0.958115 0.000000 
0.486911 1.000000 0.000000 

0.502618 0.000000 0.002537 
0.502618 0.052356 0.000000 
0.502618 0.104712 0.001929 
0.502618 0.157068 0.001144 
0.502618 0.209424 0.001167 
0.502618 0.251309 0.000140 
0.502618 0.267016 0.000000 
0.502618 0.282723 0.000000 
0.502618 0.298429 0.000000 
0.502618 0.314136 0.004400 
0.502618 0.329843 0.010123 
0.502618 0.345550 0.000000 
0.502618 0.361257 0.000000 
0.502618 0.376963 0.021542 
0.502618 0.392670 0.000000 
0.502618 0.408377 0.013487 
0.502618 0.424084 0.549745 
0.502618 0.439791 1.233386 
0.502618 0.455497 1.926796 
0.502618 0.471204 2.618738 
0.502618 0.486911 3.310746 
0.502618 0.502618 4.004773 
0.502618 0.518325 4.702734 
0.502618 0.534031 5.401753 
0.502618 0.549738 6.066754 
0.502618 0.565445 6.455679 
0.502618 0.581152 5.799223 
0.502618 0.596859 5.106283 
0.502618 0.612565 4.414277 
0.502618 0.628272 3.721875 
0.502618 0.643979 3.029843 
0.502618 0.659686 2.338153 
0.502618 0.675393 1.645411 
0.502618 0.691099 0.956200 
0.502618 0.706806 0.304432 
0.502618 0.722513 0.000000 
0.502618 0.738220 0.024733 
0.502618 0.753927 0.000000 
0.502618 0.769634 0.004608 
0.502618 0.785340 0.003891 
0.502618 0.801047 0.000000 
0.502618 0.853403 0.000011 
0.502618 0.905759 0.000000 
0.502618 0.958115 0.000000 
0.502618 1.000000 0.000000 

0.518325 0.000000 0.003614 
0.518325 0.052356 0.000000 
0.518325 0.104712 0.001145 
0.518325 0.157068 0.000000 
0.518325 0.209424 0.003459 
0.518325 0.251309 0.000000 
0.518325 0.267016 0.000000 
0.518325 0.282723 0.000000 
0.518325 0.298429 0.001409 
0.518325 0.314136 0.008219 
0.518325 0.329843 0.002661 
0.518325 0.345550 0.000000 
0.518325 0.361257 0.010576 
0.518325 0.376963 0.001119 
0.518325 0.392670 0.000000 
0.518325 0.408377 0.000000 
0.518325 0.424084 0.412008 
0.518325 0.439791 1.095203 
0.518325 0.455497 1.802016 
0.518325 0.471204 2.508098 
0.518325 0.486911 3.213917 
0.518325 0.502618 3.921141 
0.518325 0.518325 4.630398 
0.518325 0.534031 5.335092 
0.518325 0.549738 6.003925 
0.518325 0.565445 6.548903 
0.518325 0.581152 5.945189 
0.518325 0.596859 5.237501 
0.518325 0.612565 4.532820 
0.518325 0.628272 3.827697 
0.518325 0.643979 3.122821 
0.518325 0.659686 2.418460 
0.518325 0.675393 1.712919 
0.518325 0.691099 1.010461 
0.518325 0.706806 0.340649 
0.518325 0.722513 0.000000 
0.518325 0.738220 0.020933 
0.518325 0.753927 0.000000 
0.518325 0.769634 0.005575 
0.518325 0.785340 0.004021 
0.518325 0.801047 0.000000 
0.518325 0.853403 0.000000 
0.518325 0.905759 0.000000 
0.518325 0.958115 0.000000 
0.518325 1.000000 0.000000 

0.534031 0.000000 0.004611 
0.534031 0.052356 0.000000 
0.534031 0.104712 0.000715 
0.534031 0.157068 0.000000 
0.534031 0.209424 0.003334 
0.534031 0.251309 0.000000 
0.534031 0.267016 0.000000 
0.534031 0.282723 0.000041 
0.534031 0.298429 0.006437 
0.534031 0.314136 0.006090 
0.534031 0.329843 0.000000 
0.534031 0.345550 0.000000 
0.534031 0.361257 0.017173 
0.534031 0.376963 0.000000 
0.534031 0.392670 0.025036 
0.534031 0.408377 0.000000 
0.534031 0.424084 0.284854 
0.534031 0.439791 0.957957 
0.534031 0.455497 1.676730 
0.534031 0.471204 2.396547 
0.534031 0.486911 3.115837 
0.534031 0.502618 3.835630 
0.534031 0.518325 4.555185 
0.534031 0.534031 5.265818 
0.534031 0.549738 5.945183 
0.534031 0.565445 6.614899 
0.534031 0.581152 6.088427 
0.534031 0.596859 5.366476 
0.534031 0.612565 4.649194 
0.534031 0.628272 3.931438 
0.534031 0.643979 3.213802 
0.534031 0.659686 2.496834 
0.534031 0.675393 1.778596 
0.534031 0.691099 1.063070 
0.534031 0.706806 0.376115 
0.534031 0.722513 0.000000 
0.534031 0.738220 0.017090 
0.534031 0.753927 0.000000 
0.534031 0.769634 0.006372 
0.534031 0.785340 0.004108 
0.534031 0.801047 0.000000 
0.534031 0.853403 0.000000 
0.534031 0.905759 0.000000 
0.534031 0.958115 0.000000 
0.534031 1.000000 0.000000 

0.549738 0.000000 0.005381 
0.549738 0.052356 0.000000 
0.549738 0.104712 0.000322 
0.549738 0.157068 0.000000 
0.549738 0.209424 0.001024 
0.549738 0.251309 0.000000 
0.549738 0.267016 0.000567 
0.549738 0.282723 0.004609 
0.549738 0.298429 0.007211 
0.549738 0.314136 0.000000 
0.549738 0.329843 0.000000 
0.549738 0.345550 0.000105 
0.549738 0.361257 0.014314 
0.549738 0.376963 0.000000 
0.549738 0.392670 0.041147 
0.549738 0.408377 0.000000 
0.549738 0.424084 0.172072 
0.549738 0.439791 0.823037 
0.549738 0.455497 1.551766 
0.549738 0.471204 2.284843 
0.549738 0.486911 3.017275 
0.549738 0.502618 3.749226 
0.549738 0.518325 4.478809 
0.549738 0.534031 5.197117 
0.549738 0.549738 5.894013 
0.549738 0.565445 6.655588 
0.549738 0.581152 6.228897 
0.549738 0.596859 5.494148 
0.549738 0.612565 4.764175 
0.549738 0.628272 4.033729 
0.549738 0.643979 3.303279 
0.549738 0.659686 2.573630 
0.549738 0.675393 1.842650 
0.549738 0.691099 1.114075 
0.549738 0.706806 0.410627 
0.549738 0.722513 0.000000 
0.549738 0.738220 0.013328 
0.549738 0.753927 0.000000 
0.549738 0.769634 0.007007 
0.549738 0.785340 0.004158 
0.549738 0.801047 0.000000 
0.549738 0.853403 0.000000 
0.549738 0.905759 0.000000 
0.549738 0.958115 0.000000 
0.549738 1.000000 0.000000 

0.565445 0.000000 0.005659 
0.565445 0.052356 0.000000 
0.565445 0.104712 0.000000 
0.565445 0.157068 0.000000 
0.565445 0.209424 0.000000 
0.565445 0.251309 0.001711 
0.565445 0.267016 0.004425 
0.565445 0.282723 0.006019 
0.565445 0.298429 0.003665 
0.565445 0.314136 0.000000 
0.565445 0.329843 0.000000 
0.565445 0.345550 0.009408 
0.565445 0.361257 0.004435 
0.565445 0.376963 0.000000 
0.565445 0.392670 0.042535 
0.565445 0.408377 0.000000 
0.565445 0.424084 0.077072 
0.565445 0.439791 0.691898 
0.565445 0.455497 1.427602 
0.565445 0.471204 2.173193 
0.565445 0.486911 2.918249 
0.565445 0.502618 3.661961 
0.565445 0.518325 4.401706 
0.565445 0.534031 5.130026 
0.565445 0.549738 5.849709 
0.565445 0.565445 6.671972 
0.565445 0.581152 6.363826 
0.565445 0.596859 5.619222 
0.565445 0.612565 4.876600 
0.565445 0.628272 4.133562 
0.565445 0.643979 3.390399 
0.565445 0.659686 2.648146 
0.565445 0.675393 1.904533 
0.565445 0.691099 1.163059 
0.565445 0.706806 0.443823 
0.565445 0.722513 0.000000 
0.565445 0.738220 0.009754 
0.565445 0.753927 0.000000 
0.565445 0.769634 0.007485 
0.565445 0.785340 0.004172 
0.565445 0.801047 0.000000 
0.565445 0.853403 0.000000 
0.565445 0.905759 0.000000 
0.565445 0.958115 0.000000 
0.565445 1.000000 0.000000 

0.581152 0.000000 0.005446 
0.581152 0.052356 0.000000 
0.581152 0.104712 0.000000 
0.581152 0.157068 0.001362 
0.581152 0.209424 0.000000 
0.581152 0.251309 0.004542 
0.581152 0.267016 0.005576 
0.581152 0.282723 0.003676 
0.581152 0.298429 0.000000 
0.581152 0.314136 0.000000 
0.581152 0.329843 0.000000 
0.581152 0.345550 0.013850 
0.581152 0.361257 0.000000 
0.581152 0.376963 0.000000 
0.581152 0.392670 0.031666 
0.581152 0.408377 0.000000 
0.581152 0.424084 0.002158 
0.581152 0.439791 0.566168 
0.581152 0.455497 1.305041 
0.581152 0.471204 2.062485 
0.581152 0.486911 2.819847 
0.581152 0.502618 3.575261 
0.581152 0.518325 4.325866 
0.581152 0.534031 5.066827 
0.581152 0.549738 5.812318 
0.581152 0.565445 6.668784 
0.581152 0.581152 6.493090 
0.581152 0.596859 5.742808 
0.581152 0.612565 4.987425 
0.581152 0.628272 4.231740 
0.581152 0.643979 3.475819 
0.581152 0.659686 2.720895 
0.581152 0.675393 1.964605 
0.581152 0.691099 1.210225 
0.581152 0.706806 0.475658 
0.581152 0.722513 0.000000 
0.581152 0.738220 0.006436 
0.581152 0.753927 0.000000 
0.581152 0.769634 0.007822 
0.581152 0.785340 0.004156 
0.581152 0.801047 0.000000 
0.581152 0.853403 0.000000 
0.581152 0.905759 0.000000 
0.581152 0.958115 0.000000 
0.581152 1.000000 0.000000 

0.596859 0.000000 0.005038 
0.596859 0.052356 0.000000 
0.596859 0.104712 0.000000 
0.596859 0.157068 0.002044 
0.596859 0.209424 0.000000 
0.596859 0.251309 0.004755 
0.596859 0.267016 0.003601 
0.596859 0.282723 0.000000 
0.596859 0.298429 0.000000 
0.596859 0.314136 0.000000 
0.596859 0.329843 0.004726 
0.596859 0.345550 0.012101 
0.596859 0.361257 0.000000 
0.596859 0.376963 0.002513 
0.596859 0.392670 0.013807 
0.596859 0.408377 0.000000 
0.596859 0.424084 0.000000 
0.596859 0.439791 0.447721 
0.596859 0.455497 1.184692 
0.596859 0.471204 1.953060 
0.596859 0.486911 2.722283 
0.596859 0.502618 3.489298 
0.596859 0.518325 4.251461 
0.596859 0.534031 5.007142 
0.596859 0.549738 5.778769 
0.596859 0.565445 6.648462 
0.596859 0.581152 6.613294 
0.596859 0.596859 5.862977 
0.596859 0.612565 5.094965 
0.596859 0.628272 4.326805 
0.596859 0.643979 3.558306 
0.596859 0.659686 2.790869 
0.596859 0.675393 2.022082 
0.596859 0.691099 1.255004 
0.596859 0.706806 0.505720 
0.596859 0.722513 0.000000 
0.596859 0.738220 0.003453 
0.596859 0.753927 0.000000 
0.596859 0.769634 0.008018 
0.596859 0.785340 0.004109 
0.596859 0.801047 0.000000 
0.596859 0.853403 0.000000 
0.596859 0.905759 0.000000 
0.596859 0.958115 0.000000 
0.596859 1.000000 0.000000 

0.612565 0.000000 0.004176 
0.612565 0.052356 0.000000 
0.612565 0.104712 0.000000 
0.612565 0.157068 0.001891 
0.612565 0.209424 0.000000 
0.612565 0.251309 0.003518 
0.612565 0.267016 0.001360 
0.612565 0.282723 0.000000 
0.612565 0.298429 0.000000 
0.612565 0.314136 0.000000 
0.612565 0.329843 0.007760 
0.612565 0.345550 0.008992 
0.612565 0.361257 0.000000 
0.612565 0.376963 0.008905 
0.612565 0.392670 0.004257 
0.612565 0.408377 0.000000 
0.612565 0.424084 0.000000 
0.612565 0.439791 0.402370 
0.612565 0.455497 1.143949 
0.612565 0.471204 1.924183 
0.612565 0.486911 2.705894 
0.612565 0.502618 3.485469 
0.612565 0.518325 4.260387 
0.612565 0.534031 5.029581 
0.612565 0.549738 5.815631 
0.612565 0.565445 6.696734 
0.612565 0.581152 6.667017 
0.612565 0.596859 5.904347 
0.612565 0.612565 5.123678 
0.612565 0.628272 4.342837 
0.612565 0.643979 3.561688 
0.612565 0.659686 2.781585 
0.612565 0.675393 2.000106 
0.612565 0.691099 1.220606 
0.612565 0.706806 0.463567 
0.612565 0.722513 0.000000 
0.612565 0.738220 0.014442 
0.612565 0.753927 0.000000 
0.612565 0.769634 0.003583 
0.612565 0.785340 0.002759 
0.612565 0.801047 0.000000 
0.612565 0.853403 0.000000 
0.612565 0.905759 0.000000 
0.612565 0.958115 0.000000 
0.612565 1.000000 0.000000 

0.628272 0.000000 0.002543 
0.628272 0.052356 0.000000 
0.628272 0.104712 0.000508 
0.628272 0.157068 0.002099 
0.628272 0.209424 0.000000 
0.628272 0.251309 0.004563 
0.628272 0.267016 0.003363 
0.628272 0.282723 0.000000 
0.628272 0.298429 0.000000 
0.628272 0.314136 0.000000 
0.628272 0.329843 0.003387 
0.628272 0.345550 0.013177 
0.628272 0.361257 0.000000 
0.628272 0.376963 0.000000 
0.628272 0.392670 0.024654 
0.628272 0.408377 0.000000 
0.628272 0.424084 0.000000 
0.628272 0.439791 0.571404 
0.628272 0.455497 1.347004 
0.628272 0.471204 2.142887 
0.628272 0.486911 2.938877 
0.628272 0.502618 3.733430 
0.628272 0.518325 4.524237 
0.628272 0.534031 5.304791 
0.628272 0.549738 6.074367 
0.628272 0.565445 6.918201 
0.628272 0.581152 6.499777 
0.628272 0.596859 5.701410 
0.628272 0.612565 4.908063 
0.628272 0.628272 4.114164 
0.628272 0.643979 3.320456 
0.628272 0.659686 2.527305 
0.628272 0.675393 1.733013 
0.628272 0.691099 0.943950 
0.628272 0.706806 0.221774 
0.628272 0.722513 0.000000 
0.628272 0.738220 0.041114 
0.628272 0.753927 0.000000 
0.628272 0.769634 0.000000 
0.628272 0.785340 0.000000 
0.628272 0.801047 0.000000 
0.628272 0.853403 0.000000 
0.628272 0.905759 0.000000 
0.628272 0.958115 0.000000 
0.628272 1.000000 0.000000 

0.643979 0.000000 0.000421 
0.643979 0.052356 0.000000 
0.643979 0.104712 0.000470 
0.643979 0.157068 0.001237 
0.643979 0.209424 0.000000 
0.643979 0.251309 0.003404 
0.643979 0.267016 0.005190 
0.643979 0.282723 0.005700 
0.643979 0.298429 0.003171 
0.643979 0.314136 0.000000 
0.643979 0.329843 0.000000 
0.643979 0.345550 0.005744 
0.643979 0.361257 0.011444 
0.643979 0.376963 0.000000 
0.643979 0.392670 0.040757 
0.643979 0.408377 0.000000 
0.643979 0.424084 0.258368 
0.643979 0.439791 1.005864 
0.643979 0.455497 1.814068 
0.643979 0.471204 2.623207 
0.643979 0.486911 3.431223 
0.643979 0.502618 4.239774 
0.643979 0.518325 5.050690 
0.643979 0.534031 5.863131 
0.643979 0.549738 6.646902 
0.643979 0.565445 6.871304 
0.643979 0.581152 6.043012 
0.643979 0.596859 5.238297 
0.643979 0.612565 4.431389 
0.643979 0.628272 3.624250 
0.643979 0.643979 2.817926 
0.643979 0.659686 2.010879 
0.643979 0.675393 1.205978 
0.643979 0.691099 0.436868 
0.643979 0.706806 0.000000 
0.643979 0.722513 0.003365 
0.643979 0.738220 0.000000 
0.643979 0.753927 0.020430 
0.643979 0.769634 0.000000 
0.643979 0.785340 0.000000 
0.643979 0.801047 0.000000 
0.643979 0.853403 0.000000 
0.643979 0.905759 0.000000 
0.643979 0.958115 0.000000 
0.643979 1.000000 0.000000 

0.659686 0.000000 0.000422 
0.659686 0.052356 0.003276 
0.659686 0.104712 0.000416 
0.659686 0.157068 0.000000 
0.659686 0.209424 0.002272 
0.659686 0.251309 0.000000 
0.659686 0.267016 0.000000 
0.659686 0.282723 0.000000 
0.659686 0.298429 0.002729 
0.659686 0.314136 0.007988 
0.659686 0.329843 0.005590 
0.659686 0.345550 0.000000 
0.659686 0.361257 0.000000 
0.659686 0.376963 0.029098 
0.659686 0.392670 0.000000 
0.659686 0.408377 0.165204 
0.659686 0.424084 0.908041 
0.659686 0.439791 1.729124 
0.659686 0.455497 2.547602 
0.659686 0.471204 3.364003 
0.659686 0.486911 4.180762 
0.659686 0.502618 4.998193 
0.659686 0.518325 5.815165 
0.659686 0.534031 6.613937 
0.659686 0.549738 7.032041 
0.659686 0.565445 6.126914 
0.659686 0.581152 5.322132 
0.659686 0.596859 4.500681 
0.659686 0.612565 3.680034 
0.659686 0.628272 2.860195 
0.659686 0.643979 2.039856 
0.659686 0.659686 1.222617 
0.659686 0.675393 0.446951 
0.659686 0.691099 0.000000 
0.659686 0.706806 0.000000 
0.659686 0.722513 0.013311 
0.659686 0.738220 0.005334 
0.659686 0.753927 0.000000 
0.659686 0.769634 0.001905 
0.659686 0.785340 0.010156 
0.659686 0.801047 0.004736 
0.659686 0.853403 0.000000 
0.659686 0.905759 0.000000 
0.659686 0.958115 0.000000 
0.659686 1.000000 0.000000 

0.675393 0.000000 0.000000 
0.675393 0.052356 0.000000 
0.675393 0.104712 0.002055 
0.675393 0.157068 0.002533 
0.675393 0.209424 0.000000 
0.675393 0.251309 0.004209 
0.675393 0.267016 0.004047 
0.675393 0.282723 0.002444 
0.675393 0.298429 0.000000 
0.675393 0.314136 0.000000 
0.675393 0.329843 0.000000 
0.675393 0.345550 0.009986 
0.675393 0.361257 0.012355 
0.675393 0.376963 0.000000 
0.675393 0.392670 0.259834 
0.675393 0.408377 1.065985 
0.675393 0.424084 1.901531 
0.675393 0.439791 2.731406 
0.675393 0.455497 3.563651 
0.675393 0.471204 4.400335 
0.675393 0.486911 5.238459 
0.675393 0.502618 6.072883 
0.675393 0.518325 6.838432 
0.675393 0.534031 6.984498 
0.675393 0.549738 5.915383 
0.675393 0.565445 5.149598 
0.675393 0.581152 4.309723 
0.675393 0.596859 3.474577 
0.675393 0.612565 2.641155 
0.675393 0.628272 1.807556 
0.675393 0.643979 0.984451 
0.675393 0.659686 0.249249 
0.675393 0.675393 0.000000 
0.675393 0.691099 0.017923 
0.675393 0.706806 0.000000 
0.675393 0.722513 0.009126 
0.675393 0.738220 0.000000 
0.675393 0.753927 0.012271 
0.675393 0.769634 0.009119 
0.675393 0.785340 0.000000 
0.675393 0.801047 0.000000 
0.675393 0.853403 0.000000 
0.675393 0.905759 0.000000 
0.675393 0.958115 0.000000 
0.675393 1.000000 0.000000 

0.691099 0.000000 0.001345 
0.691099 0.052356 0.000000 
0.691099 0.104712 0.000000 
0.691099 0.157068 0.000000 
0.691099 0.209424 0.001668 
0.691099 0.251309 0.000000 
0.691099 0.267016 0.000000 
0.691099 0.282723 0.000000 
0.691099 0.298429 0.000000 
0.691099 0.314136 0.000000 
0.691099 0.329843 0.010593 
0.691099 0.345550 0.011285 
0.691099 0.361257 0.011154 
0.691099 0.376963 0.630625 
0.691099 0.392670 1.500221 
0.691099 0.408377 2.348115 
0.691099 0.424084 3.192838 
0.691099 0.439791 4.042867 
0.691099 0.455497 4.894419 
0.691099 0.471204 5.738995 
0.691099 0.486911 6.550040 
0.691099 0.502618 7.076775 
0.691099 0.518325 6.549387 
0.691099 0.534031 5.445007 
0.691099 0.549738 4.690537 
0.691099 0.565445 3.853482 
0.691099 0.581152 2.996406 
0.691099 0.596859 2.148143 
0.691099 0.612565 1.305673 
0.691099 0.628272 0.512833 
0.691099 0.643979 0.000000 
0.691099 0.659686 0.000000 
0.691099 0.675393 0.063169 
0.691099 0.691099 0.000000 
0.691099 0.706806 0.029678 
0.691099 0.722513 0.000000 
0.691099 0.738220 0.003652 
0.691099 0.753927 0.012376 
0.691099 0.769634 0.000000 
0.691099 0.785340 0.000000 
0.691099 0.801047 0.000000 
0.691099 0.853403 0.000000 
0.691099 0.905759 0.000000 
0.691099 0.958115 0.000000 
0.691099 1.000000 0.000000 

0.706806 0.000000 0.000000 
0.706806 0.052356 0.001962 
0.706806 0.104712 0.002118 
0.706806 0.157068 0.000186 
0.706806 0.209424 0.000000 
0.706806 0.251309 0.000000 
0.706806 0.267016 0.000000 
0.706806 0.282723 0.000766 
0.706806 0.298429 0.003483 
0.706806 0.314136 0.009661 
0.706806 0.329843 0.046036 
0.706806 0.345550 0.356609 
0.706806 0.361257 1.321676 
0.706806 0.376963 2.164776 
0.706806 0.392670 3.030702 
0.706806 0.408377 3.891523 
0.706806 0.424084 4.754304 
0.706806 0.439791 5.616192 
0.706806 0.455497 6.444769 
0.706806 0.471204 7.059847 
0.706806 0.486911 6.843888 
0.706806 0.502618 5.656570 
0.706806 0.518325 4.903660 
0.706806 0.534031 3.948265 
0.706806 0.549738 3.160637 
0.706806 0.565445 2.291927 
0.706806 0.581152 1.423971 
0.706806 0.596859 0.611138 
0.706806 0.612565 0.003426 
0.706806 0.628272 0.000000 
0.706806 0.643979 0.056676 
0.706806 0.659686 0.000000 
0.706806 0.675393 0.000213 
0.706806 0.691099 0.000000 
0.706806 0.706806 0.012946 
0.706806 0.722513 0.000000 
0.706806 0.738220 0.007467 
0.706806 0.753927 0.001453 
0.706806 0.769634 0.000000 
0.706806 0.785340 0.000000 
0.706806 0.801047 0.000000 
0.706806 0.853403 0.000000 
0.706806 0.905759 0.000000 
0.706806 0.958115 0.000000 
0.706806 1.000000 0.000000 

0.722513 0.000000 0.000082 
0.722513 0.052356 0.000344 
0.722513 0.104712 0.000000 
0.722513 0.157068 0.000000 
0.722513 0.209424 0.002105 
0.722513 0.251309 0.001977 
0.722513 0.267016 0.003011 
0.722513 0.282723 0.004359 
0.722513 0.298429 0.018583 
0.722513 0.314136 0.158483 
0.722513 0.329843 0.812324 
0.722513 0.345550 1.825763 
0.722513 0.361257 2.669855 
0.722513 0.376963 3.547000 
0.722513 0.392670 4.424768 
0.722513 0.408377 5.299339 
0.722513 0.424084 6.161408 
0.722513 0.439791 6.905165 
0.722513 0.455497 7.118911 
0.722513 0.471204 6.253854 
0.722513 0.486911 5.102685 
0.722513 0.502618 4.429987 
0.722513 0.518325 3.419369 
0.722513 0.534031 2.619339 
0.722513 0.549738 1.762325 
0.722513 0.565445 0.885897 
0.722513 0.581152 0.169325 
0.722513 0.596859 0.000000 
0.722513 0.612565 0.000000 
0.722513 0.628272 0.059246 
0.722513 0.643979 0.000000 
0.722513 0.659686 0.035654 
0.722513 0.675393 0.000000 
0.722513 0.691099 0.021998 
0.722513 0.706806 0.000000 
0.722513 0.722513 0.000000 
0.722513 0.738220 0.000000 
0.722513 0.753927 0.000000 
0.722513 0.769634 0.000000 
0.722513 0.785340 0.000000 
0.722513 0.801047 0.000000 
0.722513 0.853403 0.000000 
0.722513 0.905759 0.000000 
0.722513 0.958115 0.000000 
0.722513 1.000000 0.000000 

0.738220 0.000000 0.001107 
0.738220 0.052356 0.000000 
0.738220 0.104712 0.002291 
0.738220 0.157068 0.000000 
0.738220 0.209424 0.000000 
0.738220 0.251309 0.000000 
0.738220 0.267016 0.000201 
0.738220 0.282723 0.030169 
0.738220 0.298429 0.252687 
0.738220 0.314136 1.038902 
0.738220 0.329843 2.076605 
0.738220 0.345550 2.906295 
0.738220 0.361257 3.799969 
0.738220 0.376963 4.695667 
0.738220 0.392670 5.582729 
0.738220 0.408377 6.437589 
0.738220 0.424084 7.092009 
0.738220 0.439791 7.038274 
0.738220 0.455497 5.941609 
0.738220 0.471204 4.886035 
0.738220 0.486911 4.177804 
0.738220 0.502618 3.154574 
0.738220 0.518325 2.342787 
0.738220 0.534031 1.452461 
0.738220 0.549738 0.576550 
0.738220 0.565445 0.000000 
0.738220 0.581152 0.000000 
0.738220 0.596859 0.040130 
0.738220 0.612565 0.027255 
0.738220 0.628272 0.000000 
0.738220 0.643979 0.034714 
0.738220 0.659686 0.000000 
0.738220 0.675393 0.018400 
0.738220 0.691099 0.000000 
0.738220 0.706806 0.000000 
0.738220 0.722513 0.000000 
0.738220 0.738220 0.000000 
0.738220 0.753927 0.000000 
0.738220 0.769634 0.000000 
0.738220 0.785340 0.000000 
0.738220 0.801047 0.000000 
0.738220 0.853403 0.000000 
0.738220 0.905759 0.000000 
0.738220 0.958115 0.000000 
0.738220 1.000000 0.000000 

0.753927 0.000000 0.001067 
0.753927 0.052356 0.001746 
0.753927 0.104712 0.000298 
0.753927 0.157068 0.002606 
0.753927 0.209424 0.001105 
0.753927 0.251309 0.001321 
0.753927 0.267016 0.030304 
0.753927 0.282723 0.228836 
0.753927 0.298429 0.946291 
0.753927 0.314136 2.034800 
0.753927 0.329843 2.832622 
0.753927 0.345550 3.793998 
0.753927 0.361257 4.695111 
0.753927 0.376963 5.593028 
0.753927 0.392670 6.461366 
0.753927 0.408377 7.128057 
0.753927 0.424084 7.106849 
0.753927 0.439791 6.033422 
0.753927 0.455497 4.897025 
0.753927 0.471204 4.216277 
0.753927 0.486911 3.145913 
0.753927 0.502618 2.365051 
0.753927 0.518325 1.391432 
0.753927 0.534031 0.567702 
0.753927 0.549738 0.009658 
0.753927 0.565445 0.000000 
0.753927 0.581152 0.049104 
0.753927 0.596859 0.033441 
0.753927 0.612565 0.000000 
0.753927 0.628272 0.038799 
0.753927 0.643979 0.000000 
0.753927 0.659686 0.024121 
0.753927 0.675393 0.000000 
0.753927 0.691099 0.000000 
0.753927 0.706806 0.000000 
0.753927 0.722513 0.000000 
0.753927 0.738220 0.000000 
0.753927 0.753927 0.000000 
0.753927 0.769634 0.000000 
0.753927 0.785340 0.000000 
0.753927 0.801047 0.000000 
0.753927 0.853403 0.000000 
0.753927 0.905759 0.000000 
0.753927 0.958115 0.000000 
0.753927 1.000000 0.000000 

0.769634 0.000000 0.000905 
0.769634 0.052356 0.002541 
0.769634 0.104712 0.000000 
0.769634 0.157068 0.003630 
0.769634 0.209424 0.000000 
0.769634 0.251309 0.015541 
0.769634 0.267016 0.117363 
0.769634 0.282723 0.588636 
0.769634 0.298429 1.635304 
0.769634 0.314136 2.580431 
0.769634 0.329843 3.487507 
0.769634 0.345550 4.383448 
0.769634 0.361257 5.320600 
0.769634 0.376963 6.222493 
0.769634 0.392670 7.001142 
0.769634 0.408377 7.285439 
0.769634 0.424084 6.537116 
0.769634 0.439791 5.218505 
0.769634 0.455497 4.475208 
0.769634 0.471204 3.500809 
0.769634 0.486911 2.607990 
0.769634 0.502618 1.646255 
0.769634 0.518325 0.843017 
0.769634 0.534031 0.093565 
0.769634 0.549738 0.000000 
0.769634 0.565445 0.000000 
0.769634 0.581152 0.084321 
0.769634 0.596859 0.000000 
0.769634 0.612565 0.032217 
0.769634 0.628272 0.000000 
0.769634 0.643979 0.015716 
0.769634 0.659686 0.000000 
0.769634 0.675393 0.011326 
0.769634 0.691099 0.000000 
0.769634 0.706806 0.000000 
0.769634 0.722513 0.000000 
0.769634 0.738220 0.000000 
0.769634 0.753927 0.000000 
0.769634 0.769634 0.000000 
0.769634 0.785340 0.000000 
0.769634 0.801047 0.000000 
0.769634 0.853403 0.000000 
0.769634 0.905759 0.000000 
0.769634 0.958115 0.000000 
0.769634 1.000000 0.000000 

0.785340 0.000000 0.000678 
0.785340 0.052356 0.002117 
0.785340 0.104712 0.000000 
0.785340 0.157068 0.002277 
0.785340 0.209424 0.000000 
0.785340 0.251309 0.029433 
0.785340 0.267016 0.199754 
0.785340 0.282723 0.850911 
0.785340 0.298429 1.980683 
0.785340 0.314136 2.847372 
0.785340 0.329843 3.839793 
0.785340 0.345550 4.732494 
0.785340 0.361257 5.671045 
0.785340 0.376963 6.569139 
0.785340 0.392670 7.245425 
0.785340 0.408377 7.207702 
0.785340 0.424084 6.099970 
0.785340 0.439791 4.903528 
0.785340 0.455497 4.211285 
0.785340 0.471204 3.103122 
0.785340 0.486911 2.296791 
0.785340 0.502618 1.275909 
0.785340 0.518325 0.494979 
0.785340 0.534031 0.000000 
0.785340 0.549738 0.000000 
0.785340 0.565445 0.040536 
0.785340 0.581152 0.002832 
0.785340 0.596859 0.000000 
0.785340 0.612565 0.036464 
0.785340 0.628272 0.000000 
0.785340 0.643979 0.023688 
0.785340 0.659686 0.000000 
0.785340 0.675393 0.000000 
0.785340 0.691099 0.000000 
0.785340 0.706806 0.000000 
0.785340 0.722513 0.000000 
0.785340 0.738220 0.000000 
0.785340 0.753927 0.000000 
0.785340 0.769634 0.000000 
0.785340 0.785340 0.000000 
0.785340 0.801047 0.000000 
0.785340 0.853403 0.000000 
0.785340 0.905759 0.000000 
0.785340 0.958115 0.000000 
0.785340 1.000000 0.000000 

0.801047 0.000000 0.000444 
0.801047 0.052356 0.002504 
0.801047 0.104712 0.000000 
0.801047 0.157068 0.002887 
0.801047 0.209424 0.000000 
0.801047 0.251309 0.027442 
0.801047 0.267016 0.192124 
0.801047 0.282723 0.840136 
0.801047 0.298429 1.986485 
0.801047 0.314136 2.870565 
0.801047 0.329843 3.879411 
0.801047 0.345550 4.788657 
0.801047 0.361257 5.742225 
0.801047 0.376963 6.652876 
0.801047 0.392670 7.323991 
0.801047 0.408377 7.237055 
0.801047 0.424084 6.069113 
0.801047 0.439791 4.891161 
0.801047 0.455497 4.176175 
0.801047 0.471204 3.045772 
0.801047 0.486911 2.228356 
0.801047 0.502618 1.201756 
0.801047 0.518325 0.406326 
0.801047 0.534031 0.000000 
0.801047 0.549738 0.000000 
0.801047 0.565445 0.053000 
0.801047 0.581152 0.000000 
0.801047 0.596859 0.000000 
0.801047 0.612565 0.025771 
0.801047 0.628272 0.000000 
0.801047 0.643979 0.015483 
0.801047 0.659686 0.000000 
0.801047 0.675393 0.000000 
0.801047 0.691099 0.000000 
0.801047 0.706806 0.000000 
0.801047 0.722513 0.000000 
0.801047 0.738220 0.000000 
0.801047 0.753927 0.000000 
0.801047 0.769634 0.000000 
0.801047 0.785340 0.000000 
0.801047 0.801047 0.000000 
0.801047 0.853403 0.000000 
0.801047 0.905759 0.000000 
0.801047 0.958115 0.000000 
0.801047 1.000000 0.000000 

0.816754 0.000000 0.000255 
0.816754 0.052356 0.002455 
0.816754 0.104712 0.000000 
0.816754 0.157068 0.003808 
0.816754 0.209424 0.000000 
0.816754 0.251309 0.018653 
0.816754 0.267016 0.143672 
0.816754 0.282723 0.703263 
0.816754 0.298429 1.841145 
0.816754 0.314136 2.782740 
0.816754 0.329843 3.782352 
0.816754 0.345550 4.711299 
0.816754 0.361257 5.688426 
0.816754 0.376963 6.623796 
0.816754 0.392670 7.347561 
0.816754 0.408377 7.352019 
0.816754 0.424084 6.230193 
0.816754 0.439791 4.989374 
0.816754 0.455497 4.267548 
0.816754 0.471204 3.122250 
0.816754 0.486911 2.286942 
0.816754 0.502618 1.239394 
0.816754 0.518325 0.429760 
0.816754 0.534031 0.000000 
0.816754 0.549738 0.000000 
0.816754 0.565445 0.053770 
0.816754 0.581152 0.000000 
0.816754 0.596859 0.000000 
0.816754 0.612565 0.023543 
0.816754 0.628272 0.000000 
0.816754 0.643979 0.012680 
0.816754 0.659686 0.000000 
0.816754 0.675393 0.000000 
0.816754 0.691099 0.000000 
0.816754 0.706806 0.000000 
0.816754 0.722513 0.000000 
0.816754 0.738220 0.000000 
0.816754 0.753927 0.000000 
0.816754 0.769634 0.000000 
0.816754 0.785340 0.000000 
0.816754 0.801047 0.000000 
0.816754 0.853403 0.000000 
0.816754 0.905759 0.000000 
0.816754 0.958115 0.000000 
0.816754 1.000000 0.000000 

0.832461 0.000000 0.000398 
0.832461 0.052356 0.001457 
0.832461 0.104712 0.000000 
0.832461 0.157068 0.003661 
0.832461 0.209424 0.000766 
0.832461 0.251309 0.012154 
0.832461 0.267016 0.105189 
0.832461 0.282723 0.578924 
0.832461 0.298429 1.687047 
0.832461 0.314136 2.694688 
0.832461 0.329843 3.679692 
0.832461 0.345550 4.634736 
0.832461 0.361257 5.634013 
0.832461 0.376963 6.592563 
0.832461 0.392670 7.365568 
0.832461 0.408377 7.459526 
0.832461 0.424084 6.391278 
0.832461 0.439791 5.091063 
0.832461 0.455497 4.356906 
0.832461 0.471204 3.199620 
0.832461 0.486911 2.344143 
0.832461 0.502618 1.276576 
0.832461 0.518325 0.452069 
0.832461 0.534031 0.000000 
0.832461 0.549738 0.000000 
0.832461 0.565445 0.054725 
0.832461 0.581152 0.000000 
0.832461 0.596859 0.000000 
0.832461 0.612565 0.020965 
0.832461 0.628272 0.000000 
0.832461 0.643979 0.009462 
0.832461 0.659686 0.000000 
0.832461 0.675393 0.000000 
0.832461 0.691099 0.000000 
0.832461 0.706806 0.000000 
0.832461 0.722513 0.000000 
0.832461 0.738220 0.000000 
0.832461 0.753927 0.000000 
0.832461 0.769634 0.000000 
0.832461 0.785340 0.000000 
0.832461 0.801047 0.000000 
0.832461 0.853403 0.000000 
0.832461 0.905759 0.000000 
0.832461 0.958115 0.000000 
0.832461 1.000000 0.000000 

0.848168 0.000000 0.000934 
0.848168 0.052356 0.000076 
0.848168 0.104712 0.001368 
0.848168 0.157068 0.002589 
0.848168 0.209424 0.001136 
0.848168 0.251309 0.007316 
0.848168 0.267016 0.075093 
0.848168 0.282723 0.468210 
0.848168 0.298429 1.526972 
0.848168 0.314136 2.604048 
0.848168 0.329843 3.573141 
0.848168 0.345550 4.559451 
0.848168 0.361257 5.579047 
0.848168 0.376963 6.559658 
0.848168 0.392670 7.378778 
0.848168 0.408377 7.559782 
0.848168 0.424084 6.551551 
0.848168 0.439791 5.196173 
0.848168 0.455497 4.444314 
0.848168 0.471204 3.277565 
0.848168 0.486911 2.399896 
0.848168 0.502618 1.313082 
0.848168 0.518325 0.473039 
0.848168 0.534031 0.000000 
0.848168 0.549738 0.000000 
0.848168 0.565445 0.055877 
0.848168 0.581152 0.000000 
0.848168 0.596859 0.000000 
0.848168 0.612565 0.018008 
0.848168 0.628272 0.000000 
0.848168 0.643979 0.005837 
0.848168 0.659686 0.000000 
0.848168 0.675393 0.000000 
0.848168 0.691099 0.000000 
0.848168 0.706806 0.000000 
0.848168 0.722513 0.000000 
0.848168 0.738220 0.000000 
0.848168 0.753927 0.000000 
0.848168 0.769634 0.000000 
0.848168 0.785340 0.000000 
0.848168 0.801047 0.000000 
0.848168 0.853403 0.000000 
0.848168 0.905759 0.000000 
0.848168 0.958115 0.000000 
0.848168 1.000000 0.000000 

0.863874 0.000000 0.001706 
0.863874 0.052356 0.000000 
0.863874 0.104712 0.002397 
0.863874 0.157068 0.000982 
0.863874 0.209424 0.001051 
0.863874 0.251309 0.003738 
0.863874 0.267016 0.052053 
0.863874 0.282723 0.371928 
0.863874 0.298429 1.364530 
0.863874 0.314136 2.508804 
0.863874 0.329843 3.465066 
0.863874 0.345550 4.486003 
0.863874 0.361257 5.523949 
0.863874 0.376963 6.525914 
0.863874 0.392670 7.388219 
0.863874 0.408377 7.653111 
0.863874 0.424084 6.710066 
0.863874 0.439791 5.304469 
0.863874 0.455497 4.529748 
0.863874 0.471204 3.355569 
0.863874 0.486911 2.453960 
0.863874 0.502618 1.348490 
0.863874 0.518325 0.492257 
0.863874 0.534031 0.000000 
0.863874 0.549738 0.000000 
0.863874 0.565445 0.057256 
0.863874 0.581152 0.000000 
0.863874 0.596859 0.000000 
0.863874 0.612565 0.014626 
0.863874 0.628272 0.000000 
0.863874 0.643979 0.001815 
0.863874 0.659686 0.000000 
0.863874 0.675393 0.000000 
0.863874 0.691099 0.000000 
0.863874 0.706806 0.000000 
0.863874 0.722513 0.000000 
0.863874 0.738220 0.000000 
0.863874 0.753927 0.000000 
0.863874 0.769634 0.000000 
0.863874 0.785340 0.000000 
0.863874 0.801047 0.000000 
0.863874 0.853403 0.000000 
0.863874 0.905759 0.000000 
0.863874 0.958115 0.000000 
0.863874 1.000000 0.000000 

0.879581 0.000000 0.002460 
0.879581 0.052356 0.000000 
0.879581 0.104712 0.002483 
0.879581 0.157068 0.000000 
0.879581 0.209424 0.000585 
0.879581 0.251309 0.001141 
0.879581 0.267016 0.034736 
0.879581 0.282723 0.289840 
0.879581 0.298429 1.202970 
0.879581 0.314136 2.406727 
0.879581 0.329843 3.357215 
0.879581 0.345550 4.413932 
0.879581 0.361257 5.468386 
0.879581 0.376963 6.491360 
0.879581 0.392670 7.394233 
0.879581 0.408377 7.739669 
0.879581 0.424084 6.866111 
0.879581 0.439791 5.415636 
0.879581 0.455497 4.613275 
0.879581 0.471204 3.433274 
0.879581 0.486911 2.506283 
0.879581 0.502618 1.382582 
0.879581 0.518325 0.509567 
0.879581 0.534031 0.000000 
0.879581 0.549738 0.000000 
0.879581 0.565445 0.058857 
0.879581 0.581152 0.000000 
0.879581 0.596859 0.000000 
0.879581 0.612565 0.010804 
0.879581 0.628272 0.000000 
0.879581 0.643979 0.000000 
0.879581 0.659686 0.001894 
0.879581 0.675393 0.000000 
0.879581 0.691099 0.000000 
0.879581 0.706806 0.000000 
0.879581 0.722513 0.000000 
0.879581 0.738220 0.000000 
0.879581 0.753927 0.000000 
0.879581 0.769634 0.000000 
0.879581 0.785340 0.000000 
0.879581 0.801047 0.000000 
0.879581 0.853403 0.000000 
0.879581 0.905759 0.000000 
0.879581 0.958115 0.000000 
0.879581 1.000000 0.000000 

0.895288 0.000000 0.003015 
0.895288 0.052356 0.000000 
0.895288 0.104712 0.001694 
0.895288 0.157068 0.000000 
0.895288 0.209424 0.000000 
0.895288 0.251309 0.000000 
0.895288 0.267016 0.021996 
0.895288 0.282723 0.221327 
0.895288 0.298429 1.045944 
0.895288 0.314136 2.296673 
0.895288 0.329843 3.251656 
0.895288 0.345550 4.343066 
0.895288 0.361257 5.412638 
0.895288 0.376963 6.456605 
0.895288 0.392670 7.397706 
0.895288 0.408377 7.820022 
0.895288 0.424084 7.018974 
0.895288 0.439791 5.529161 
0.895288 0.455497 4.694938 
0.895288 0.471204 3.510131 
0.895288 0.486911 2.556661 
0.895288 0.502618 1.414936 
0.895288 0.518325 0.524599 
0.895288 0.534031 0.000000 
0.895288 0.549738 0.000000 
0.895288 0.565445 0.060687 
0.895288 0.581152 0.000000 
0.895288 0.596859 0.000000 
0.895288 0.612565 0.006522 
0.895288 0.628272 0.000000 
0.895288 0.643979 0.000000 
0.895288 0.659686 0.004610 
0.895288 0.675393 0.000000 
0.895288 0.691099 0.000000 
0.895288 0.706806 0.000000 
0.895288 0.722513 0.000000 
0.895288 0.738220 0.000000 
0.895288 0.753927 0.000000 
0.895288 0.769634 0.000000 
0.895288 0.785340 0.000000 
0.895288 0.801047 0.000000 
0.895288 0.853403 0.000000 
0.895288 0.905759 0.000000 
0.895288 0.958115 0.000000 
0.895288 1.000000 0.000000 

0.910995 0.000000 0.003337 
0.910995 0.052356 0.000000 
0.910995 0.104712 0.000523 
0.910995 0.157068 0.000000 
0.910995 0.209424 0.000000 
0.910995 0.251309 0.000000 
0.910995 0.267016 0.013147 
0.910995 0.282723 0.167135 
0.910995 0.298429 0.901889 
0.910995 0.314136 2.183029 
0.910995 0.329843 3.154444 
0.910995 0.345550 4.276858 
0.910995 0.361257 5.360724 
0.910995 0.376963 6.425569 
0.910995 0.392670 7.401758 
0.910995 0.408377 7.893822 
0.910995 0.424084 7.162495 
0.910995 0.439791 5.639617 
0.910995 0.455497 4.771504 
0.910995 0.471204 3.581312 
0.910995 0.486911 2.601699 
0.910995 0.502618 1.442093 
0.910995 0.518325 0.534359 
0.910995 0.534031 0.000000 
0.910995 0.549738 0.000000 
0.910995 0.565445 0.062901 
0.910995 0.581152 0.000000 
0.910995 0.596859 0.000000 
0.910995 0.612565 0.001580 
0.910995 0.628272 0.000000 
0.910995 0.643979 0.000000 
0.910995 0.659686 0.006826 
0.910995 0.675393 0.000000 
0.910995 0.691099 0.000000 
0.910995 0.706806 0.000000 
0.910995 0.722513 0.000000 
0.910995 0.738220 0.000000 
0.910995 0.753927 0.000000 
0.910995 0.769634 0.000000 
0.910995 0.785340 0.000000 
0.910995 0.801047 0.000000 
0.910995 0.853403 0.000000 
0.910995 0.905759 0.000000 
0.910995 0.958115 0.000000 
0.910995 1.000000 0.000000 

0.926702 0.000000 0.003517 
0.926702 0.052356 0.000174 
0.926702 0.104712 0.000000 
0.926702 0.157068 0.000000 
0.926702 0.209424 0.000000 
0.926702 0.251309 0.000000 
0.926702 0.267016 0.007603 
0.926702 0.282723 0.128428 
0.926702 0.298429 0.784374 
0.926702 0.314136 2.079549 
0.926702 0.329843 3.076660 
0.926702 0.345550 4.224209 
0.926702 0.361257 5.322079 
0.926702 0.376963 6.406884 
0.926702 0.392670 7.412984 
0.926702 0.408377 7.960169 
0.926702 0.424084 7.282485 
0.926702 0.439791 5.732959 
0.926702 0.455497 4.834602 
0.926702 0.471204 3.635033 
0.926702 0.486911 2.633026 
0.926702 0.502618 1.455818 
0.926702 0.518325 0.531868 
0.926702 0.534031 0.000000 
0.926702 0.549738 0.000000 
0.926702 0.565445 0.065784 
0.926702 0.581152 0.000000 
0.926702 0.596859 0.000000 
0.926702 0.612565 0.000000 
0.926702 0.628272 0.002802 
0.926702 0.643979 0.000000 
0.926702 0.659686 0.008263 
0.926702 0.675393 0.000000 
0.926702 0.691099 0.000000 
0.926702 0.706806 0.000000 
0.926702 0.722513 0.000000 
0.926702 0.738220 0.000000 
0.926702 0.753927 0.000000 
0.926702 0.769634 0.000000 
0.926702 0.785340 0.000000 
0.926702 0.801047 0.000000 
0.926702 0.853403 0.000000 
0.926702 0.905759 0.000000 
0.926702 0.958115 0.000000 
0.926702 1.000000 0.000000 

0.942408 0.000000 0.003677 
0.942408 0.052356 0.000281 
0.942408 0.104712 0.000000 
0.942408 0.157068 0.000000 
0.942408 0.209424 0.000000 
0.942408 0.251309 0.000000 
0.942408 0.267016 0.004215 
0.942408 0.282723 0.101439 
0.942408 0.298429 0.692847 
0.942408 0.314136 1.991439 
0.942408 0.329843 3.018757 
0.942408 0.345550 4.186702 
0.942408 0.361257 5.298816 
0.942408 0.376963 6.402616 
0.942408 0.392670 7.434053 
0.942408 0.408377 8.021981 
0.942408 0.424084 7.378361 
0.942408 0.439791 5.805772 
0.942408 0.455497 4.883430 
0.942408 0.471204 3.669167 
0.942408 0.486911 2.649381 
0.942408 0.502618 1.454721 
0.942408 0.518325 0.516056 
0.942408 0.534031 0.000000 
0.942408 0.549738 0.000000 
0.942408 0.565445 0.069101 
0.942408 0.581152 0.000000 
0.942408 0.596859 0.000934 
0.942408 0.612565 0.000000 
0.942408 0.628272 0.009083 
0.942408 0.643979 0.000000 
0.942408 0.659686 0.008401 
0.942408 0.675393 0.000000 
0.942408 0.691099 0.000000 
0.942408 0.706806 0.000000 
0.942408 0.722513 0.000000 
0.942408 0.738220 0.000000 
0.942408 0.753927 0.000000 
0.942408 0.769634 0.000000 
0.942408 0.785340 0.000000 
0.942408 0.801047 0.000000 
0.942408 0.853403 0.000000 
0.942408 0.905759 0.000000 
0.942408 0.958115 0.000000 
0.942408 1.000000 0.000000 

0.958115 0.000000 0.003864 
0.958115 0.052356 0.000189 
0.958115 0.104712 0.000000 
0.958115 0.157068 0.000000 
0.958115 0.209424 0.000000 
0.958115 0.251309 0.000000 
0.958115 0.267016 0.002204 
0.958115 0.282723 0.083085 
0.958115 0.298429 0.624943 
0.958115 0.314136 1.922079 
0.958115 0.329843 2.979874 
0.958115 0.345550 4.164970 
0.958115 0.361257 5.291626 
0.958115 0.376963 6.413317 
0.958115 0.392670 7.465956 
0.958115 0.408377 8.080757 
0.958115 0.424084 7.449797 
0.958115 0.439791 5.855860 
0.958115 0.455497 4.917182 
0.958115 0.471204 3.682566 
0.958115 0.486911 2.649805 
0.958115 0.502618 1.438334 
0.958115 0.518325 0.486661 
0.958115 0.534031 0.000000 
0.958115 0.549738 0.000000 
0.958115 0.565445 0.072395 
0.958115 0.581152 0.000000 
0.958115 0.596859 0.009420 
0.958115 0.612565 0.000000 
0.958115 0.628272 0.015569 
0.958115 0.643979 0.000000 
0.958115 0.659686 0.006632 
0.958115 0.675393 0.000000 
0.958115 0.691099 0.000000 
0.958115 0.706806 0.000000 
0.958115 0.722513 0.000000 
0.958115 0.738220 0.000000 
0.958115 0.753927 0.000000 
0.958115 0.769634 0.000000 
0.958115 0.785340 0.000000 
0.958115 0.801047 0.000000 
0.958115 0.853403 0.000000 
0.958115 0.905759 0.000000 
0.958115 0.958115 0.000000 
0.958115 1.000000 0.000000 

0.973822 0.000000 0.004057 
0.973822 0.052356 0.000056 
0.973822 0.104712 0.000000 
0.973822 0.157068 0.000000 
0.973822 0.209424 0.000000 
0.973822 0.251309 0.000000 
0.973822 0.267016 0.001050 
0.973822 0.282723 0.071143 
0.973822 0.298429 0.578517 
0.973822 0.314136 1.874675 
0.973822 0.329843 2.959862 
0.973822 0.345550 4.160304 
0.973822 0.361257 5.301706 
0.973822 0.376963 6.440070 
0.973822 0.392670 7.509931 
0.973822 0.408377 8.137498 
0.973822 0.424084 7.495878 
0.973822 0.439791 5.881637 
0.973822 0.455497 4.934771 
0.973822 0.471204 3.674246 
0.973822 0.486911 2.632985 
0.973822 0.502618 1.406331 
0.973822 0.518325 0.443510 
0.973822 0.534031 0.000000 
0.973822 0.549738 0.000000 
0.973822 0.565445 0.075058 
0.973822 0.581152 0.000000 
0.973822 0.596859 0.018734 
0.973822 0.612565 0.000000 
0.973822 0.628272 0.021601 
0.973822 0.643979 0.000000 
0.973822 0.659686 0.002474 
0.973822 0.675393 0.000000 
0.973822 0.691099 0.000000 
0.973822 0.706806 0.000000 
0.973822 0.722513 0.000000 
0.973822 0.738220 0.000000 
0.973822 0.753927 0.000000 
0.973822 0.769634 0.000000 
0.973822 0.785340 0.000000 
0.973822 0.801047 0.000000 
0.973822 0.853403 0.000000 
0.973822 0.905759 0.000000 
0.973822 0.958115 0.000000 
0.973822 1.000000 0.000000 

0.989529 0.000000 0.004232 
0.989529 0.052356 0.000000 
0.989529 0.104712 0.000000 
0.989529 0.157068 0.000000 
0.989529 0.209424 0.000000 
0.989529 0.251309 0.000000 
0.989529 0.267016 0.000431 
0.989529 0.282723 0.064086 
0.989529 0.298429 0.551499 
0.989529 0.314136 1.851026 
0.989529 0.329843 2.958590 
0.989529 0.345550 4.173644 
0.989529 0.361257 5.329919 
0.989529 0.376963 6.483738 
0.989529 0.392670 7.566916 
0.989529 0.408377 8.192773 
0.989529 0.424084 7.516282 
0.989529 0.439791 5.883472 
0.989529 0.455497 4.935645 
0.989529 0.471204 3.644590 
0.989529 0.486911 2.598086 
0.989529 0.502618 1.359357 
0.989529 0.518325 0.387419 
0.989529 0.534031 0.000000 
0.989529 0.549738 0.000000 
0.989529 0.565445 0.076255 
0.989529 0.581152 0.000000 
0.989529 0.596859 0.028149 
0.989529 0.612565 0.000000 
0.989529 0.628272 0.026226 
0.989529 0.643979 0.000000 
0.989529 0.659686 0.000000 
0.989529 0.675393 0.000000 
0.989529 0.691099 0.000000 
0.989529 0.706806 0.000000 
0.989529 0.722513 0.000000 
0.989529 0.738220 0.000000 
0.989529 0.753927 0.000000 
0.989529 0.769634 0.000000 
0.989529 0.785340 0.000000 
0.989529 0.801047 0.000000 
0.989529 0.853403 0.000000 
0.989529 0.905759 0.000000 
0.989529 0.958115 0.000000 
0.989529 1.000000 0.000000 



==> m_PHEV1.txt <==

0.247059 0.247059 0.221715 
0.247059 0.294118 0.481295 
0.247059 0.341176 0.935275 
0.247059 0.388235 1.626969 
0.247059 0.435294 2.533560 
0.247059 0.482353 3.531791 
0.247059 0.529412 4.407283 
0.247059 0.576471 4.923330 
0.247059 0.623529 4.923330 
0.247059 0.670588 4.407283 
0.247059 0.717647 3.531791 
0.247059 0.764706 2.533560 
0.247059 0.811765 1.626969 
0.247059 0.858824 0.935275 
0.247059 0.905882 0.481295 
0.247059 0.952941 0.221715 

0.294118 0.247059 0.300634 
0.294118 0.294118 0.652610 
0.294118 0.341176 1.268181 
0.294118 0.388235 2.206079 
0.294118 0.435294 3.435366 
0.294118 0.482353 4.788913 
0.294118 0.529412 5.976032 
0.294118 0.576471 6.675762 
0.294118 0.623529 6.675762 
0.294118 0.670588 5.976032 
0.294118 0.717647 4.788913 
0.294118 0.764706 3.435366 
0.294118 0.811765 2.206079 
0.294118 0.858824 1.268181 
0.294118 0.905882 0.652610 
0.294118 0.952941 0.300634 

0.341176 0.247059 0.364915 
0.341176 0.294118 0.792150 
0.341176 0.341176 1.539342 
0.341176 0.388235 2.677781 
0.341176 0.435294 4.169913 
0.341176 0.482353 5.812874 
0.341176 0.529412 7.253821 
0.341176 0.576471 8.103167 
0.341176 0.623529 8.103167 
0.341176 0.670588 7.253821 
0.341176 0.717647 5.812874 
0.341176 0.764706 4.169913 
0.341176 0.811765 2.677781 
0.341176 0.858824 1.539342 
0.341176 0.905882 0.792150 
0.341176 0.952941 0.364915 

0.388235 0.247059 0.396513 
0.388235 0.294118 0.860743 
0.388235 0.341176 1.672635 
0.388235 0.388235 2.909652 
0.388235 0.435294 4.530989 
0.388235 0.482353 6.316215 
0.388235 0.529412 7.881934 
0.388235 0.576471 8.804826 
0.388235 0.623529 8.804826 
0.388235 0.670588 7.881934 
0.388235 0.717647 6.316215 
0.388235 0.764706 4.530989 
0.388235 0.811765 2.909652 
0.388235 0.858824 1.672635 
0.388235 0.905882 0.860743 
0.388235 0.952941 0.396513 

0.435294 0.247059 0.385688 
0.435294 0.294118 0.837243 
0.435294 0.341176 1.626969 
0.435294 0.388235 2.830213 
0.435294 0.435294 4.407283 
0.435294 0.482353 6.143769 
0.435294 0.529412 7.666742 
0.435294 0.576471 8.564437 
0.435294 0.623529 8.564437 
0.435294 0.670588 7.666742 
0.435294 0.717647 6.143769 
0.435294 0.764706 4.407283 
0.435294 0.811765 2.830213 
0.435294 0.858824 1.626969 
0.435294 0.905882 0.837243 
0.435294 0.952941 0.385688 

0.482353 0.247059 0.335835 
0.482353 0.294118 0.729023 
0.482353 0.341176 1.416672 
0.482353 0.388235 2.464388 
0.482353 0.435294 3.837612 
0.482353 0.482353 5.349644 
0.482353 0.529412 6.675762 
0.482353 0.576471 7.457424 
0.482353 0.623529 7.457424 
0.482353 0.670588 6.675762 
0.482353 0.717647 5.349644 
0.482353 0.764706 3.837612 
0.482353 0.811765 2.464388 
0.482353 0.858824 1.416672 
0.482353 0.905882 0.729023 
0.482353 0.952941 0.335835 

0.529412 0.247059 0.261775 
0.529412 0.294118 0.568255 
0.529412 0.341176 1.104260 
0.529412 0.388235 1.920928 
0.529412 0.435294 2.991321 
0.529412 0.482353 4.169913 
0.529412 0.529412 5.203588 
0.529412 0.576471 5.812874 
0.529412 0.623529 5.812874 
0.529412 0.670588 5.203588 
0.529412 0.717647 4.169913 
0.529412 0.764706 2.991321 
0.529412 0.811765 1.920928 
0.529412 0.858824 1.104260 
0.529412 0.905882 0.568255 
0.529412 0.952941 0.261775 

0.576471 0.247059 0.182659 
0.576471 0.294118 0.396513 
0.576471 0.341176 0.770523 
0.576471 0.388235 1.340372 
0.576471 0.435294 2.087263 
0.576471 0.482353 2.909652 
0.576471 0.529412 3.630923 
0.576471 0.576471 4.056066 
0.576471 0.623529 4.056066 
0.576471 0.670588 3.630923 
0.576471 0.717647 2.909652 
0.576471 0.764706 2.087263 
0.576471 0.811765 1.340372 
0.576471 0.858824 0.770523 
0.576471 0.905882 0.396513 
0.576471 0.952941 0.182659 

0.623529 0.247059 0.114095 
0.623529 0.294118 0.247676 
0.623529 0.341176 0.481295 
0.623529 0.388235 0.837243 
0.623529 0.435294 1.303777 
0.623529 0.482353 1.817470 
0.623529 0.529412 2.268001 
0.623529 0.576471 2.533560 
0.623529 0.623529 2.533560 
0.623529 0.670588 2.268001 
0.623529 0.717647 1.817470 
0.623529 0.764706 1.303777 
0.623529 0.811765 0.837243 
0.623529 0.858824 0.481295 
0.623529 0.905882 0.247676 
0.623529 0.952941 0.114095 

0.670588 0.247059 0.063798 
0.670588 0.294118 0.138491 
0.670588 0.341176 0.269122 
0.670588 0.388235 0.468155 
0.670588 0.435294 0.729023 
0.670588 0.482353 1.016261 
0.670588 0.529412 1.268181 
0.670588 0.576471 1.416672 
0.670588 0.623529 1.416672 
0.670588 0.670588 1.268181 
0.670588 0.717647 1.016261 
0.670588 0.764706 0.729023 
0.670588 0.811765 0.468155 
0.670588 0.858824 0.269122 
0.670588 0.905882 0.138491 
0.670588 0.952941 0.063798 

0.717647 0.247059 0.031934 
0.717647 0.294118 0.069322 
0.717647 0.341176 0.134710 
0.717647 0.388235 0.234336 
0.717647 0.435294 0.364915 
0.717647 0.482353 0.508693 
0.717647 0.529412 0.634792 
0.717647 0.576471 0.709120 
0.717647 0.623529 0.709120 
0.717647 0.670588 0.634792 
0.717647 0.717647 0.508693 
0.717647 0.764706 0.364915 
0.717647 0.811765 0.234336 
0.717647 0.858824 0.134710 
0.717647 0.905882 0.069322 
0.717647 0.952941 0.031934 

0.764706 0.247059 0.014309 
0.764706 0.294118 0.031062 
0.764706 0.341176 0.060362 
0.764706 0.388235 0.105003 
0.764706 0.435294 0.163514 
0.764706 0.482353 0.227939 
0.764706 0.529412 0.284442 
0.764706 0.576471 0.317747 
0.764706 0.623529 0.317747 
0.764706 0.670588 0.284442 
0.764706 0.717647 0.227939 
0.764706 0.764706 0.163514 
0.764706 0.811765 0.105003 
0.764706 0.858824 0.060362 
0.764706 0.905882 0.031062 
0.764706 0.952941 0.014309 

0.811765 0.247059 0.005740 
0.811765 0.294118 0.012460 
0.811765 0.341176 0.024212 
0.811765 0.388235 0.042119 
0.811765 0.435294 0.065589 
0.811765 0.482353 0.091431 
0.811765 0.529412 0.114095 
0.811765 0.576471 0.127455 
0.811765 0.623529 0.127455 
0.811765 0.670588 0.114095 
0.811765 0.717647 0.091431 
0.811765 0.764706 0.065589 
0.811765 0.811765 0.042119 
0.811765 0.858824 0.024212 
0.811765 0.905882 0.012460 
0.811765 0.952941 0.005740 

0.858824 0.247059 0.002061 
0.858824 0.294118 0.004474 
0.858824 0.341176 0.008694 
0.858824 0.388235 0.015124 
0.858824 0.435294 0.023551 
0.858824 0.482353 0.032831 
0.858824 0.529412 0.040969 
0.858824 0.576471 0.045766 
0.858824 0.623529 0.045766 
0.858824 0.670588 0.040969 
0.858824 0.717647 0.032831 
0.858824 0.764706 0.023551 
0.858824 0.811765 0.015124 
0.858824 0.858824 0.008694 
0.858824 0.905882 0.004474 
0.858824 0.952941 0.002061 

0.905882 0.247059 0.000662 
0.905882 0.294118 0.001438 
0.905882 0.341176 0.002795 
0.905882 0.388235 0.004861 
0.905882 0.435294 0.007570 
0.905882 0.482353 0.010553 
0.905882 0.529412 0.013169 
0.905882 0.576471 0.014711 
0.905882 0.623529 0.014711 
0.905882 0.670588 0.013169 
0.905882 0.717647 0.010553 
0.905882 0.764706 0.007570 
0.905882 0.811765 0.004861 
0.905882 0.858824 0.002795 
0.905882 0.905882 0.001438 
0.905882 0.952941 0.000662 

0.952941 0.247059 0.000191 
0.952941 0.294118 0.000414 
0.952941 0.341176 0.000804 
0.952941 0.388235 0.001399 
0.952941 0.435294 0.002178 
0.952941 0.482353 0.003037 
0.952941 0.529412 0.003789 
0.952941 0.576471 0.004233 
0.952941 0.623529 0.004233 
0.952941 0.670588 0.003789 
0.952941 0.717647 0.003037 
0.952941 0.764706 0.002178 
0.952941 0.811765 0.001399 
0.952941 0.858824 0.000804 
0.952941 0.905882 0.000414 
0.952941 0.952941 0.000191 



==> m_PHEV2.txt <==

0.000000 0.000000 0.000000 
0.000000 0.020202 0.000000 
0.000000 0.040404 0.000000 
0.000000 0.060606 0.000000 
0.000000 0.080808 0.000000 
0.000000 0.101010 0.000000 
0.000000 0.121212 0.000000 
0.000000 0.141414 0.000000 
0.000000 0.161616 0.000000 
0.000000 0.181818 0.000000 
0.000000 0.202020 0.000000 
0.000000 0.222222 0.000000 
0.000000 0.242424 0.000000 
0.000000 0.262626 0.202041 
0.000000 0.282828 0.525306 
0.000000 0.303030 0.848571 
0.000000 0.323232 1.171837 
0.000000 0.343434 1.495102 
0.000000 0.363636 1.818367 
0.000000 0.383838 2.141633 
0.000000 0.404040 2.464898 
0.000000 0.424242 2.788163 
0.000000 0.444444 3.111429 
0.000000 0.464646 3.434694 
0.000000 0.484848 3.757959 
0.000000 0.505051 3.919592 
0.000000 0.525253 3.596327 
0.000000 0.545455 3.273061 
0.000000 0.565657 2.949796 
0.000000 0.585859 2.626531 
0.000000 0.606061 2.303265 
0.000000 0.626263 1.980000 
0.000000 0.646465 1.656735 
0.000000 0.666667 1.333469 
0.000000 0.686869 1.010204 
0.000000 0.707071 0.686939 
0.000000 0.727273 0.363673 
0.000000 0.747475 0.040408 
0.000000 0.767677 0.000000 
0.000000 0.787879 0.000000 
0.000000 0.808081 0.000000 
0.000000 0.828283 0.000000 
0.000000 0.848485 0.000000 
0.000000 0.868687 0.000000 
0.000000 0.888889 0.000000 
0.000000 0.909091 0.000000 
0.000000 0.929293 0.000000 
0.000000 0.949495 0.000000 
0.000000 0.969697 0.000000 
0.000000 0.989899 0.000000 

1.510490 0.000000 0.000012 
1.510490 0.020202 0.000001 
1.510490 0.040404 0.000000 
1.510490 0.060606 0.000000 
1.510490 0.080808 0.000000 
1.510490 0.101010 0.000000 
1.510490 0.121212 0.000000 
1.510490 0.141414 0.000000 
1.510490 0.161616 0.000000 
1.510490 0.181818 0.000000 
1.510490 0.202020 0.000000 
1.510490 0.222222 0.000000 
1.510490 0.242424 0.006438 
1.510490 0.262626 0.016930 
1.510490 0.282828 0.301106 
1.510490 0.303030 0.631523 
1.510490 0.323232 0.963293 
1.510490 0.343434 1.295182 
1.510490 0.363636 1.626877 
1.510490 0.383838 1.958676 
1.510490 0.404040 2.290499 
1.510490 0.424242 2.622346 
1.510490 0.444444 2.954178 
1.510490 0.464646 3.285542 
1.510490 0.484848 3.605322 
1.510490 0.505051 3.977611 
1.510490 0.525253 3.816470 
1.510490 0.545455 3.491269 
1.510490 0.565657 3.159522 
1.510490 0.585859 2.827669 
1.510490 0.606061 2.495796 
1.510490 0.626263 2.163955 
1.510490 0.646465 1.832265 
1.510490 0.666667 1.500689 
1.510490 0.686869 1.168784 
1.510490 0.707071 0.836530 
1.510490 0.727273 0.503753 
1.510490 0.747475 0.146012 
1.510490 0.767677 0.005563 
1.510490 0.787879 0.000056 
1.510490 0.808081 0.000000 
1.510490 0.828283 0.000000 
1.510490 0.848485 0.000000 
1.510490 0.868687 0.000000 
1.510490 0.888889 0.000000 
1.510490 0.909091 0.000000 
1.510490 0.929293 0.000000 
1.510490 0.949495 0.000000 
1.510490 0.969697 0.000000 
1.510490 0.989899 0.000001 

3.020979 0.000000 0.000029 
3.020979 0.020202 0.000008 
3.020979 0.040404 0.000001 
3.020979 0.060606 0.000000 
3.020979 0.080808 0.000000 
3.020979 0.101010 0.000000 
3.020979 0.121212 0.000000 
3.020979 0.141414 0.000000 
3.020979 0.161616 0.000000 
3.020979 0.181818 0.000000 
3.020979 0.202020 0.000000 
3.020979 0.222222 0.003129 
3.020979 0.242424 0.019718 
3.020979 0.262626 0.000000 
3.020979 0.282828 0.084590 
3.020979 0.303030 0.393144 
3.020979 0.323232 0.731727 
3.020979 0.343434 1.072496 
3.020979 0.363636 1.412917 
3.020979 0.383838 1.753487 
3.020979 0.404040 2.094167 
3.020979 0.424242 2.434935 
3.020979 0.444444 2.775393 
3.020979 0.464646 3.111886 
3.020979 0.484848 3.445011 
3.020979 0.505051 3.858740 
3.020979 0.525253 3.997566 
3.020979 0.545455 3.727715 
3.020979 0.565657 3.390862 
3.020979 0.585859 3.050235 
3.020979 0.606061 2.709482 
3.020979 0.626263 2.368711 
3.020979 0.646465 2.028039 
3.020979 0.666667 1.687588 
3.020979 0.686869 1.346872 
3.020979 0.707071 1.005413 
3.020979 0.727273 0.658998 
3.020979 0.747475 0.305103 
3.020979 0.767677 0.036899 
3.020979 0.787879 0.001445 
3.020979 0.808081 0.000025 
3.020979 0.828283 0.000000 
3.020979 0.848485 0.000000 
3.020979 0.868687 0.000000 
3.020979 0.888889 0.000000 
3.020979 0.909091 0.000000 
3.020979 0.929293 0.000000 
3.020979 0.949495 0.000000 
3.020979 0.969697 0.000000 
3.020979 0.989899 0.000002 

4.531469 0.000000 0.000046 
4.531469 0.020202 0.000020 
4.531469 0.040404 0.000007 
4.531469 0.060606 0.000001 
4.531469 0.080808 0.000000 
4.531469 0.101010 0.000000 
4.531469 0.121212 0.000000 
4.531469 0.141414 0.000000 
4.531469 0.161616 0.000000 
4.531469 0.181818 0.000000 
4.531469 0.202020 0.002092 
4.531469 0.222222 0.012212 
4.531469 0.242424 0.000000 
4.531469 0.262626 0.001591 
4.531469 0.282828 0.000000 
4.531469 0.303030 0.160067 
4.531469 0.323232 0.486816 
4.531469 0.343434 0.834766 
4.531469 0.363636 1.184512 
4.531469 0.383838 1.534115 
4.531469 0.404040 1.883949 
4.531469 0.424242 2.233779 
4.531469 0.444444 2.581854 
4.531469 0.464646 2.925112 
4.531469 0.484848 3.297883 
4.531469 0.505051 3.631009 
4.531469 0.525253 4.042217 
4.531469 0.545455 3.951085 
4.531469 0.565657 3.634189 
4.531469 0.585859 3.286333 
4.531469 0.606061 2.936481 
4.531469 0.626263 2.586447 
4.531469 0.646465 2.236201 
4.531469 0.666667 1.886017 
4.531469 0.686869 1.536139 
4.531469 0.707071 1.184909 
4.531469 0.727273 0.824531 
4.531469 0.747475 0.491723 
4.531469 0.767677 0.115244 
4.531469 0.787879 0.009911 
4.531469 0.808081 0.000396 
4.531469 0.828283 0.000009 
4.531469 0.848485 0.000000 
4.531469 0.868687 0.000000 
4.531469 0.888889 0.000000 
4.531469 0.909091 0.000000 
4.531469 0.929293 0.000000 
4.531469 0.949495 0.000000 
4.531469 0.969697 0.000000 
4.531469 0.989899 0.000003 

6.041958 0.000000 0.000065 
6.041958 0.020202 0.000034 
6.041958 0.040404 0.000018 
6.041958 0.060606 0.000006 
6.041958 0.080808 0.000001 
6.041958 0.101010 0.000000 
6.041958 0.121212 0.000000 
6.041958 0.141414 0.000000 
6.041958 0.161616 0.000043 
6.041958 0.181818 0.001322 
6.041958 0.202020 0.007917 
6.041958 0.222222 0.007852 
6.041958 0.242424 0.000000 
6.041958 0.262626 0.026338 
6.041958 0.282828 0.000000 
6.041958 0.303030 0.000000 
6.041958 0.323232 0.262713 
6.041958 0.343434 0.607324 
6.041958 0.363636 0.965810 
6.041958 0.383838 1.324931 
6.041958 0.404040 1.684188 
6.041958 0.424242 2.042826 
6.041958 0.444444 2.398367 
6.041958 0.464646 2.759670 
6.041958 0.484848 3.149664 
6.041958 0.505051 3.438367 
6.041958 0.525253 3.934321 
6.041958 0.545455 4.097632 
6.041958 0.565657 3.857840 
6.041958 0.585859 3.511557 
6.041958 0.606061 3.152892 
6.041958 0.626263 2.793195 
6.041958 0.646465 2.432841 
6.041958 0.666667 2.072153 
6.041958 0.686869 1.712426 
6.041958 0.707071 1.350728 
6.041958 0.727273 0.982711 
6.041958 0.747475 0.655808 
6.041958 0.767677 0.228935 
6.041958 0.787879 0.032086 
6.041958 0.808081 0.002112 
6.041958 0.828283 0.000075 
6.041958 0.848485 0.000002 
6.041958 0.868687 0.000000 
6.041958 0.888889 0.000000 
6.041958 0.909091 0.000000 
6.041958 0.929293 0.000000 
6.041958 0.949495 0.000000 
6.041958 0.969697 0.000001 
6.041958 0.989899 0.000004 

7.552448 0.000000 0.000108 
7.552448 0.020202 0.000047 
7.552448 0.040404 0.000027 
7.552448 0.060606 0.000015 
7.552448 0.080808 0.000004 
7.552448 0.101010 0.000000 
7.552448 0.121212 0.000000 
7.552448 0.141414 0.000021 
7.552448 0.161616 0.000610 
7.552448 0.181818 0.004289 
7.552448 0.202020 0.010161 
7.552448 0.222222 0.000000 
7.552448 0.242424 0.000000 
7.552448 0.262626 0.009438 
7.552448 0.282828 0.000406 
7.552448 0.303030 0.000000 
7.552448 0.323232 0.111478 
7.552448 0.343434 0.434849 
7.552448 0.363636 0.798782 
7.552448 0.383838 1.167653 
7.552448 0.404040 1.536556 
7.552448 0.424242 1.904074 
7.552448 0.444444 2.269849 
7.552448 0.464646 2.651867 
7.552448 0.484848 3.033128 
7.552448 0.505051 3.347822 
7.552448 0.525253 3.809563 
7.552448 0.545455 4.154013 
7.552448 0.565657 4.016480 
7.552448 0.585859 3.682456 
7.552448 0.606061 3.315993 
7.552448 0.626263 2.946303 
7.552448 0.646465 2.575484 
7.552448 0.666667 2.203947 
7.552448 0.686869 1.833795 
7.552448 0.707071 1.462030 
7.552448 0.727273 1.089036 
7.552448 0.747475 0.750684 
7.552448 0.767677 0.311612 
7.552448 0.787879 0.054386 
7.552448 0.808081 0.004427 
7.552448 0.828283 0.000190 
7.552448 0.848485 0.000005 
7.552448 0.868687 0.000000 
7.552448 0.888889 0.000000 
7.552448 0.909091 0.000000 
7.552448 0.929293 0.000000 
7.552448 0.949495 0.000000 
7.552448 0.969697 0.000001 
7.552448 0.989899 0.000004 

9.062937 0.000000 0.000197 
9.062937 0.020202 0.000063 
9.062937 0.040404 0.000035 
9.062937 0.060606 0.000022 
9.062937 0.080808 0.000008 
9.062937 0.101010 0.000000 
9.062937 0.121212 0.000000 
9.062937 0.141414 0.000170 
9.062937 0.161616 0.001494 
9.062937 0.181818 0.006850 
9.062937 0.202020 0.007861 
9.062937 0.222222 0.000000 
9.062937 0.242424 0.006524 
9.062937 0.262626 0.000000 
9.062937 0.282828 0.021813 
9.062937 0.303030 0.000000 
9.062937 0.323232 0.037415 
9.062937 0.343434 0.336536 
9.062937 0.363636 0.704035 
9.062937 0.383838 1.082712 
9.062937 0.404040 1.461676 
9.062937 0.424242 1.838976 
9.062937 0.444444 2.216553 
9.062937 0.464646 2.613494 
9.062937 0.484848 2.991528 
9.062937 0.505051 3.337009 
9.062937 0.525253 3.773628 
9.062937 0.545455 4.191558 
9.062937 0.565657 4.109139 
9.062937 0.585859 3.780202 
9.062937 0.606061 3.405051 
9.062937 0.626263 3.024970 
9.062937 0.646465 2.643441 
9.062937 0.666667 2.260914 
9.062937 0.686869 1.880051 
9.062937 0.707071 1.498541 
9.062937 0.727273 1.116544 
9.062937 0.747475 0.766513 
9.062937 0.767677 0.316014 
9.062937 0.787879 0.053780 
9.062937 0.808081 0.004156 
9.062937 0.828283 0.000154 
9.062937 0.848485 0.000004 
9.062937 0.868687 0.000000 
9.062937 0.888889 0.000000 
9.062937 0.909091 0.000000 
9.062937 0.929293 0.000000 
9.062937 0.949495 0.000000 
9.062937 0.969697 0.000000 
9.062937 0.989899 0.000000 

10.573427 0.000000 0.000329 
10.573427 0.020202 0.000077 
10.573427 0.040404 0.000039 
10.573427 0.060606 0.000025 
10.573427 0.080808 0.000012 
10.573427 0.101010 0.000000 
10.573427 0.121212 0.000006 
10.573427 0.141414 0.000309 
10.573427 0.161616 0.001861 
10.573427 0.181818 0.007785 
10.573427 0.202020 0.006237 
10.573427 0.222222 0.000000 
10.573427 0.242424 0.009426 
10.573427 0.262626 0.000000 
10.573427 0.282828 0.025319 
10.573427 0.303030 0.000000 
10.573427 0.323232 0.027247 
10.573427 0.343434 0.328426 
10.573427 0.363636 0.705479 
10.573427 0.383838 1.094998 
10.573427 0.404040 1.484892 
10.573427 0.424242 1.873293 
10.573427 0.444444 2.261754 
10.573427 0.464646 2.668611 
10.573427 0.484848 3.061900 
10.573427 0.505051 3.410093 
10.573427 0.525253 3.877108 
10.573427 0.545455 4.265705 
10.573427 0.565657 4.135994 
10.573427 0.585859 3.784245 
10.573427 0.606061 3.396431 
10.573427 0.626263 3.005257 
10.573427 0.646465 2.612761 
10.573427 0.666667 2.219245 
10.573427 0.686869 1.827327 
10.573427 0.707071 1.435494 
10.573427 0.727273 1.038907 
10.573427 0.747475 0.678596 
10.573427 0.767677 0.219843 
10.573427 0.787879 0.025581 
10.573427 0.808081 0.001366 
10.573427 0.828283 0.000019 
10.573427 0.848485 0.000000 
10.573427 0.868687 0.000000 
10.573427 0.888889 0.000000 
10.573427 0.909091 0.000000 
10.573427 0.929293 0.000000 
10.573427 0.949495 0.000000 
10.573427 0.969697 0.000000 
10.573427 0.989899 0.000000 

12.083916 0.000000 0.000441 
12.083916 0.020202 0.000083 
12.083916 0.040404 0.000035 
12.083916 0.060606 0.000026 
12.083916 0.080808 0.000010 
12.083916 0.101010 0.000000 
12.083916 0.121212 0.000000 
12.083916 0.141414 0.000263 
12.083916 0.161616 0.001298 
12.083916 0.181818 0.007203 
12.083916 0.202020 0.007552 
12.083916 0.222222 0.000000 
12.083916 0.242424 0.004462 
12.083916 0.262626 0.000000 
12.083916 0.282828 0.014785 
12.083916 0.303030 0.000000 
12.083916 0.323232 0.084502 
12.083916 0.343434 0.425418 
12.083916 0.363636 0.820701 
12.083916 0.383838 1.222251 
12.083916 0.404040 1.623997 
12.083916 0.424242 2.024905 
12.083916 0.444444 2.423880 
12.083916 0.464646 2.834530 
12.083916 0.484848 3.259238 
12.083916 0.505051 3.593948 
12.083916 0.525253 4.130077 
12.083916 0.545455 4.333684 
12.083916 0.565657 4.063781 
12.083916 0.585859 3.673351 
12.083916 0.606061 3.271320 
12.083916 0.626263 2.868497 
12.083916 0.646465 2.464918 
12.083916 0.666667 2.061025 
12.083916 0.686869 1.657533 
12.083916 0.707071 1.253414 
12.083916 0.727273 0.843900 
12.083916 0.747475 0.450576 
12.083916 0.767677 0.069269 
12.083916 0.787879 0.000911 
12.083916 0.808081 0.000162 
12.083916 0.828283 0.000046 
12.083916 0.848485 0.000000 
12.083916 0.868687 0.000000 
12.083916 0.888889 0.000000 
12.083916 0.909091 0.000000 
12.083916 0.929293 0.000000 
12.083916 0.949495 0.000000 
12.083916 0.969697 0.000000 
12.083916 0.989899 0.000000 

13.594406 0.000000 0.000440 
13.594406 0.020202 0.000111 
13.594406 0.040404 0.000024 
13.594406 0.060606 0.000027 
13.594406 0.080808 0.000004 
13.594406 0.101010 0.000000 
13.594406 0.121212 0.000000 
13.594406 0.141414 0.000095 
13.594406 0.161616 0.000441 
13.594406 0.181818 0.004809 
13.594406 0.202020 0.009206 
13.594406 0.222222 0.000000 
13.594406 0.242424 0.000000 
13.594406 0.262626 0.017751 
13.594406 0.282828 0.000000 
13.594406 0.303030 0.000000 
13.594406 0.323232 0.240971 
13.594406 0.343434 0.633974 
13.594406 0.363636 1.047384 
13.594406 0.383838 1.461084 
13.594406 0.404040 1.875376 
13.594406 0.424242 2.289771 
13.594406 0.444444 2.701949 
13.594406 0.464646 3.113476 
13.594406 0.484848 3.554327 
13.594406 0.505051 3.942156 
13.594406 0.525253 4.404736 
13.594406 0.545455 4.255011 
13.594406 0.565657 3.861383 
13.594406 0.585859 3.446929 
13.594406 0.606061 3.031997 
13.594406 0.626263 2.616984 
13.594406 0.646465 2.202372 
13.594406 0.666667 1.788650 
13.594406 0.686869 1.372792 
13.594406 0.707071 0.953524 
13.594406 0.727273 0.537334 
13.594406 0.747475 0.121800 
13.594406 0.767677 0.000000 
13.594406 0.787879 0.000000 
13.594406 0.808081 0.000000 
13.594406 0.828283 0.000093 
13.594406 0.848485 0.000031 
13.594406 0.868687 0.000001 
13.594406 0.888889 0.000000 
13.594406 0.909091 0.000000 
13.594406 0.929293 0.000000 
13.594406 0.949495 0.000000 
13.594406 0.969697 0.000000 
13.594406 0.989899 0.000000 

15.104895 0.000000 0.000307 
15.104895 0.020202 0.000212 
15.104895 0.040404 0.000033 
15.104895 0.060606 0.000020 
15.104895 0.080808 0.000000 
15.104895 0.101010 0.000000 
15.104895 0.121212 0.000009 
15.104895 0.141414 0.000000 
15.104895 0.161616 0.000216 
15.104895 0.181818 0.001184 
15.104895 0.202020 0.006676 
15.104895 0.222222 0.008931 
15.104895 0.242424 0.000000 
15.104895 0.262626 0.019974 
15.104895 0.282828 0.000000 
15.104895 0.303030 0.145431 
15.104895 0.323232 0.539866 
15.104895 0.343434 0.965758 
15.104895 0.363636 1.392167 
15.104895 0.383838 1.818725 
15.104895 0.404040 2.246096 
15.104895 0.424242 2.673862 
15.104895 0.444444 3.100875 
15.104895 0.464646 3.524287 
15.104895 0.484848 3.946943 
15.104895 0.505051 4.423829 
15.104895 0.525253 4.376475 
15.104895 0.545455 3.954165 
15.104895 0.565657 3.526105 
15.104895 0.585859 3.098443 
15.104895 0.606061 2.670608 
15.104895 0.626263 2.243364 
15.104895 0.646465 1.817841 
15.104895 0.666667 1.392123 
15.104895 0.686869 0.962758 
15.104895 0.707071 0.533575 
15.104895 0.727273 0.135174 
15.104895 0.747475 0.000000 
15.104895 0.767677 0.008183 
15.104895 0.787879 0.002838 
15.104895 0.808081 0.000000 
15.104895 0.828283 0.000000 
15.104895 0.848485 0.000022 
15.104895 0.868687 0.000032 
15.104895 0.888889 0.000003 
15.104895 0.909091 0.000000 
15.104895 0.929293 0.000000 
15.104895 0.949495 0.000000 
15.104895 0.969697 0.000000 
15.104895 0.989899 0.000000 

16.615385 0.000000 0.000216 
16.615385 0.020202 0.000308 
16.615385 0.040404 0.000109 
16.615385 0.060606 0.000008 
16.615385 0.080808 0.000001 
16.615385 0.101010 0.000002 
16.615385 0.121212 0.000000 
16.615385 0.141414 0.000000 
16.615385 0.161616 0.000268 
16.615385 0.181818 0.000000 
16.615385 0.202020 0.001882 
16.615385 0.222222 0.009604 
16.615385 0.242424 0.005906 
16.615385 0.262626 0.000000 
16.615385 0.282828 0.090750 
16.615385 0.303030 0.494443 
16.615385 0.323232 0.935433 
16.615385 0.343434 1.375448 
16.615385 0.363636 1.814426 
16.615385 0.383838 2.254842 
16.615385 0.404040 2.695564 
16.615385 0.424242 3.136249 
16.615385 0.444444 3.576724 
16.615385 0.464646 4.015201 
16.615385 0.484848 4.419539 
16.615385 0.505051 4.496580 
16.615385 0.525253 3.984540 
16.615385 0.545455 3.550470 
16.615385 0.565657 3.109349 
16.615385 0.585859 2.668492 
16.615385 0.606061 2.228121 
16.615385 0.626263 1.789248 
16.615385 0.646465 1.350419 
16.615385 0.666667 0.909398 
16.615385 0.686869 0.475066 
16.615385 0.707071 0.096541 
16.615385 0.727273 0.000000 
16.615385 0.747475 0.021776 
16.615385 0.767677 0.000000 
16.615385 0.787879 0.001540 
16.615385 0.808081 0.003324 
16.615385 0.828283 0.000000 
16.615385 0.848485 0.000000 
16.615385 0.868687 0.000000 
16.615385 0.888889 0.000000 
16.615385 0.909091 0.000000 
16.615385 0.929293 0.000000 
16.615385 0.949495 0.000000 
16.615385 0.969697 0.000000 
16.615385 0.989899 0.000000 

18.125874 0.000000 0.000227 
18.125874 0.020202 0.000305 
18.125874 0.040404 0.000195 
18.125874 0.060606 0.000036 
18.125874 0.080808 0.000008 
18.125874 0.101010 0.000000 
18.125874 0.121212 0.000000 
18.125874 0.141414 0.000081 
18.125874 0.161616 0.000000 
18.125874 0.181818 0.000000 
18.125874 0.202020 0.000000 
18.125874 0.222222 0.003266 
18.125874 0.242424 0.015399 
18.125874 0.262626 0.020570 
18.125874 0.282828 0.403204 
18.125874 0.303030 0.864259 
18.125874 0.323232 1.317639 
18.125874 0.343434 1.770540 
18.125874 0.363636 2.224702 
18.125874 0.383838 2.679058 
18.125874 0.404040 3.133528 
18.125874 0.424242 3.587515 
18.125874 0.444444 4.038429 
18.125874 0.464646 4.449610 
18.125874 0.484848 4.586953 
18.125874 0.505051 4.063397 
18.125874 0.525253 3.625973 
18.125874 0.545455 3.158758 
18.125874 0.565657 2.705389 
18.125874 0.585859 2.251254 
18.125874 0.606061 1.798476 
18.125874 0.626263 1.345807 
18.125874 0.646465 0.891653 
18.125874 0.666667 0.448967 
18.125874 0.686869 0.078043 
18.125874 0.707071 0.000000 
18.125874 0.727273 0.018956 
18.125874 0.747475 0.000000 
18.125874 0.767677 0.003703 
18.125874 0.787879 0.000000 
18.125874 0.808081 0.000000 
18.125874 0.828283 0.002971 
18.125874 0.848485 0.000215 
18.125874 0.868687 0.000000 
18.125874 0.888889 0.000000 
18.125874 0.909091 0.000000 
18.125874 0.929293 0.000000 
18.125874 0.949495 0.000000 
18.125874 0.969697 0.000000 
18.125874 0.989899 0.000000 

19.636364 0.000000 0.000277 
19.636364 0.020202 0.000277 
19.636364 0.040404 0.000228 
19.636364 0.060606 0.000087 
19.636364 0.080808 0.000013 
19.636364 0.101010 0.000000 
19.636364 0.121212 0.000000 
19.636364 0.141414 0.000117 
19.636364 0.161616 0.000000 
19.636364 0.181818 0.000000 
19.636364 0.202020 0.000000 
19.636364 0.222222 0.001214 
19.636364 0.242424 0.020781 
19.636364 0.262626 0.184387 
19.636364 0.282828 0.679821 
19.636364 0.303030 1.146149 
19.636364 0.323232 1.613899 
19.636364 0.343434 2.081450 
19.636364 0.363636 2.551021 
19.636364 0.383838 3.019719 
19.636364 0.404040 3.488120 
19.636364 0.424242 3.954151 
19.636364 0.444444 4.394508 
19.636364 0.464646 4.659070 
19.636364 0.484848 4.366628 
19.636364 0.505051 3.731832 
19.636364 0.525253 3.338790 
19.636364 0.545455 2.855899 
19.636364 0.565657 2.383244 
19.636364 0.585859 1.916029 
19.636364 0.606061 1.449322 
19.636364 0.626263 0.981608 
19.636364 0.646465 0.523102 
19.636364 0.666667 0.126924 
19.636364 0.686869 0.000000 
19.636364 0.707071 0.000000 
19.636364 0.727273 0.027693 
19.636364 0.747475 0.000000 
19.636364 0.767677 0.011870 
19.636364 0.787879 0.000000 
19.636364 0.808081 0.000000 
19.636364 0.828283 0.000000 
19.636364 0.848485 0.002164 
19.636364 0.868687 0.000000 
19.636364 0.888889 0.000000 
19.636364 0.909091 0.000000 
19.636364 0.929293 0.000000 
19.636364 0.949495 0.000000 
19.636364 0.969697 0.000000 
19.636364 0.989899 0.000000 

21.146853 0.000000 0.000405 
21.146853 0.020202 0.000266 
21.146853 0.040404 0.000225 
21.146853 0.060606 0.000110 
21.146853 0.080808 0.000013 
21.146853 0.101010 0.000000 
21.146853 0.121212 0.000000 
21.146853 0.141414 0.000084 
21.146853 0.161616 0.000000 
21.146853 0.181818 0.000095 
21.146853 0.202020 0.000000 
21.146853 0.222222 0.001852 
21.146853 0.242424 0.036204 
21.146853 0.262626 0.309770 
21.146853 0.282828 0.830796 
21.146853 0.303030 1.308574 
21.146853 0.323232 1.791039 
21.146853 0.343434 2.274414 
21.146853 0.363636 2.759250 
21.146853 0.383838 3.242988 
21.146853 0.404040 3.725601 
21.146853 0.424242 4.200402 
21.146853 0.444444 4.607451 
21.146853 0.464646 4.689886 
21.146853 0.484848 4.146538 
21.146853 0.505051 3.598005 
21.146853 0.525253 3.142381 
21.146853 0.545455 2.670242 
21.146853 0.565657 2.177791 
21.146853 0.585859 1.695293 
21.146853 0.606061 1.213432 
21.146853 0.626263 0.734029 
21.146853 0.646465 0.288556 
21.146853 0.666667 0.000000 
21.146853 0.686869 0.000000 
21.146853 0.707071 0.037111 
21.146853 0.727273 0.000000 
21.146853 0.747475 0.006091 
21.146853 0.767677 0.000000 
21.146853 0.787879 0.009352 
21.146853 0.808081 0.000000 
21.146853 0.828283 0.000000 
21.146853 0.848485 0.000818 
21.146853 0.868687 0.000000 
21.146853 0.888889 0.000000 
21.146853 0.909091 0.000000 
21.146853 0.929293 0.000000 
21.146853 0.949495 0.000000 
21.146853 0.969697 0.000000 
21.146853 0.989899 0.000000 

22.657343 0.000000 0.000932 
22.657343 0.020202 0.000264 
22.657343 0.040404 0.000214 
22.657343 0.060606 0.000063 
22.657343 0.080808 0.000010 
22.657343 0.101010 0.000000 
22.657343 0.121212 0.000000 
22.657343 0.141414 0.000132 
22.657343 0.161616 0.000000 
22.657343 0.181818 0.000000 
22.657343 0.202020 0.000000 
22.657343 0.222222 0.001239 
22.657343 0.242424 0.026547 
22.657343 0.262626 0.253871 
22.657343 0.282828 0.788600 
22.657343 0.303030 1.282297 
22.657343 0.323232 1.780618 
22.657343 0.343434 2.279850 
22.657343 0.363636 2.780549 
22.657343 0.383838 3.279957 
22.657343 0.404040 3.778230 
22.657343 0.424242 4.268413 
22.657343 0.444444 4.686016 
22.657343 0.464646 4.755410 
22.657343 0.484848 4.178789 
22.657343 0.505051 3.629980 
22.657343 0.525253 3.148199 
22.657343 0.545455 2.665183 
22.657343 0.565657 2.156824 
22.657343 0.585859 1.658308 
22.657343 0.606061 1.160759 
22.657343 0.626263 0.668333 
22.657343 0.646465 0.223341 
22.657343 0.666667 0.000000 
22.657343 0.686869 0.000000 
22.657343 0.707071 0.042244 
22.657343 0.727273 0.000000 
22.657343 0.747475 0.015704 
22.657343 0.767677 0.000000 
22.657343 0.787879 0.011511 
22.657343 0.808081 0.000000 
22.657343 0.828283 0.000000 
22.657343 0.848485 0.000000 
22.657343 0.868687 0.000000 
22.657343 0.888889 0.000000 
22.657343 0.909091 0.000000 
22.657343 0.929293 0.000000 
22.657343 0.949495 0.000000 
22.657343 0.969697 0.000000 
22.657343 0.989899 0.000000 

24.167832 0.000000 0.002675 
24.167832 0.020202 0.000453 
24.167832 0.040404 0.000195 
24.167832 0.060606 0.000000 
24.167832 0.080808 0.000013 
24.167832 0.101010 0.000004 
24.167832 0.121212 0.000000 
24.167832 0.141414 0.000033 
24.167832 0.161616 0.000000 
24.167832 0.181818 0.000000 
24.167832 0.202020 0.000000 
24.167832 0.222222 0.002516 
24.167832 0.242424 0.014729 
24.167832 0.262626 0.062620 
24.167832 0.282828 0.541130 
24.167832 0.303030 1.058943 
24.167832 0.323232 1.574601 
24.167832 0.343434 2.089561 
24.167832 0.363636 2.606432 
24.167832 0.383838 3.122192 
24.167832 0.404040 3.637714 
24.167832 0.424242 4.150726 
24.167832 0.444444 4.631388 
24.167832 0.464646 4.884033 
24.167832 0.484848 4.478943 
24.167832 0.505051 3.825619 
24.167832 0.525253 3.367747 
24.167832 0.545455 2.850434 
24.167832 0.565657 2.327481 
24.167832 0.585859 1.813115 
24.167832 0.606061 1.299091 
24.167832 0.626263 0.786942 
24.167832 0.646465 0.309268 
24.167832 0.666667 0.000000 
24.167832 0.686869 0.000000 
24.167832 0.707071 0.039892 
24.167832 0.727273 0.000000 
24.167832 0.747475 0.011582 
24.167832 0.767677 0.000000 
24.167832 0.787879 0.011201 
24.167832 0.808081 0.000000 
24.167832 0.828283 0.000000 
24.167832 0.848485 0.000000 
24.167832 0.868687 0.000000 
24.167832 0.888889 0.000000 
24.167832 0.909091 0.000000 
24.167832 0.929293 0.000000 
24.167832 0.949495 0.000000 
24.167832 0.969697 0.000000 
24.167832 0.989899 0.000000 

25.678322 0.000000 0.006023 
25.678322 0.020202 0.001661 
25.678322 0.040404 0.000297 
25.678322 0.060606 0.000019 
25.678322 0.080808 0.000000 
25.678322 0.101010 0.000000 
25.678322 0.121212 0.000018 
25.678322 0.141414 0.000000 
25.678322 0.161616 0.000379 
25.678322 0.181818 0.000000 
25.678322 0.202020 0.001334 
25.678322 0.222222 0.008208 
25.678322 0.242424 0.011487 
25.678322 0.262626 0.000000 
25.678322 0.282828 0.208738 
25.678322 0.303030 0.727130 
25.678322 0.323232 1.261177 
25.678322 0.343434 1.792810 
25.678322 0.363636 2.325289 
25.678322 0.383838 2.858226 
25.678322 0.404040 3.391476 
25.678322 0.424242 3.924243 
25.678322 0.444444 4.451161 
25.678322 0.464646 4.894631 
25.678322 0.484848 4.852587 
25.678322 0.505051 4.152234 
25.678322 0.525253 3.687198 
25.678322 0.545455 3.136337 
25.678322 0.565657 2.600911 
25.678322 0.585859 2.069182 
25.678322 0.606061 1.538158 
25.678322 0.626263 1.006200 
25.678322 0.646465 0.489461 
25.678322 0.666667 0.068495 
25.678322 0.686869 0.000000 
25.678322 0.707071 0.021669 
25.678322 0.727273 0.002483 
25.678322 0.747475 0.000000 
25.678322 0.767677 0.000000 
25.678322 0.787879 0.008435 
25.678322 0.808081 0.000000 
25.678322 0.828283 0.000000 
25.678322 0.848485 0.000270 
25.678322 0.868687 0.000000 
25.678322 0.888889 0.000000 
25.678322 0.909091 0.000000 
25.678322 0.929293 0.000000 
25.678322 0.949495 0.000000 
25.678322 0.969697 0.000000 
25.678322 0.989899 0.000000 

27.188811 0.000000 0.009847 
27.188811 0.020202 0.004769 
27.188811 0.040404 0.001408 
27.188811 0.060606 0.000350 
27.188811 0.080808 0.000017 
27.188811 0.101010 0.000000 
27.188811 0.121212 0.000000 
27.188811 0.141414 0.000019 
27.188811 0.161616 0.000008 
27.188811 0.181818 0.001246 
27.188811 0.202020 0.005731 
27.188811 0.222222 0.010732 
27.188811 0.242424 0.000000 
27.188811 0.262626 0.004503 
27.188811 0.282828 0.000000 
27.188811 0.303030 0.336091 
27.188811 0.323232 0.871473 
27.188811 0.343434 1.421210 
27.188811 0.363636 1.969610 
27.188811 0.383838 2.520348 
27.188811 0.404040 3.071804 
27.188811 0.424242 3.623045 
27.188811 0.444444 4.174023 
27.188811 0.464646 4.715404 
27.188811 0.484848 5.071673 
27.188811 0.505051 4.617294 
27.188811 0.525253 4.057009 
27.188811 0.545455 3.496130 
27.188811 0.565657 2.945351 
27.188811 0.585859 2.394656 
27.188811 0.606061 1.845563 
27.188811 0.626263 1.295686 
27.188811 0.646465 0.747719 
27.188811 0.666667 0.245658 
27.188811 0.686869 0.000000 
27.188811 0.707071 0.000000 
27.188811 0.727273 0.027687 
27.188811 0.747475 0.000000 
27.188811 0.767677 0.007425 
27.188811 0.787879 0.001178 
27.188811 0.808081 0.000000 
27.188811 0.828283 0.000000 
27.188811 0.848485 0.001525 
27.188811 0.868687 0.000000 
27.188811 0.888889 0.000000 
27.188811 0.909091 0.000000 
27.188811 0.929293 0.000000 
27.188811 0.949495 0.000000 
27.188811 0.969697 0.000000 
27.188811 0.989899 0.000000 

28.699301 0.000000 0.011885 
28.699301 0.020202 0.008028 
28.699301 0.040404 0.004817 
28.699301 0.060606 0.001538 
28.699301 0.080808 0.000385 
28.699301 0.101010 0.000031 
28.699301 0.121212 0.000000 
28.699301 0.141414 0.000256 
28.699301 0.161616 0.000738 
28.699301 0.181818 0.005616 
28.699301 0.202020 0.009392 
28.699301 0.222222 0.000000 
28.699301 0.242424 0.000000 
28.699301 0.262626 0.024811 
28.699301 0.282828 0.000000 
28.699301 0.303030 0.016377 
28.699301 0.323232 0.448741 
28.699301 0.343434 1.002695 
28.699301 0.363636 1.569217 
28.699301 0.383838 2.137971 
28.699301 0.404040 2.708185 
28.699301 0.424242 3.278771 
28.699301 0.444444 3.849037 
28.699301 0.464646 4.419247 
28.699301 0.484848 4.979223 
28.699301 0.505051 5.075567 
28.699301 0.525253 4.470996 
28.699301 0.545455 3.903670 
28.699301 0.565657 3.333349 
28.699301 0.585859 2.762903 
28.699301 0.606061 2.193995 
28.699301 0.626263 1.626033 
28.699301 0.646465 1.055638 
28.699301 0.666667 0.498396 
28.699301 0.686869 0.050365 
28.699301 0.707071 0.000000 
28.699301 0.727273 0.036709 
28.699301 0.747475 0.000000 
28.699301 0.767677 0.014238 
28.699301 0.787879 0.000000 
28.699301 0.808081 0.000000 
28.699301 0.828283 0.000000 
28.699301 0.848485 0.001932 
28.699301 0.868687 0.000000 
28.699301 0.888889 0.000000 
28.699301 0.909091 0.000000 
28.699301 0.929293 0.000000 
28.699301 0.949495 0.000000 
28.699301 0.969697 0.000000 
28.699301 0.989899 0.000000 

30.209790 0.000000 0.011944 
30.209790 0.020202 0.008340 
30.209790 0.040404 0.008994 
30.209790 0.060606 0.003907 
30.209790 0.080808 0.001583 
30.209790 0.101010 0.000310 
30.209790 0.121212 0.000216 
30.209790 0.141414 0.000751 
30.209790 0.161616 0.003992 
30.209790 0.181818 0.008386 
30.209790 0.202020 0.003108 
30.209790 0.222222 0.000000 
30.209790 0.242424 0.010575 
30.209790 0.262626 0.000000 
30.209790 0.282828 0.024728 
30.209790 0.303030 0.000000 
30.209790 0.323232 0.134236 
30.209790 0.343434 0.638506 
30.209790 0.363636 1.217663 
30.209790 0.383838 1.804862 
30.209790 0.404040 2.394306 
30.209790 0.424242 2.984856 
30.209790 0.444444 3.575192 
30.209790 0.464646 4.164278 
30.209790 0.484848 4.752177 
30.209790 0.505051 5.272116 
30.209790 0.525253 4.843235 
30.209790 0.545455 4.259432 
30.209790 0.565657 3.669156 
30.209790 0.585859 3.078562 
30.209790 0.606061 2.488869 
30.209790 0.626263 1.901127 
30.209790 0.646465 1.311521 
30.209790 0.666667 0.723173 
30.209790 0.686869 0.191630 
30.209790 0.707071 0.000000 
30.209790 0.727273 0.022698 
30.209790 0.747475 0.000000 
30.209790 0.767677 0.012931 
30.209790 0.787879 0.000000 
30.209790 0.808081 0.000000 
30.209790 0.828283 0.000467 
30.209790 0.848485 0.001770 
30.209790 0.868687 0.000000 
30.209790 0.888889 0.000000 
30.209790 0.909091 0.000000 
30.209790 0.929293 0.000000 
30.209790 0.949495 0.000000 
30.209790 0.969697 0.000000 
30.209790 0.989899 0.000000 

31.720280 0.000000 0.010704 
31.720280 0.020202 0.007158 
31.720280 0.040404 0.010600 
31.720280 0.060606 0.006431 
31.720280 0.080808 0.003063 
31.720280 0.101010 0.000977 
31.720280 0.121212 0.000589 
31.720280 0.141414 0.002012 
31.720280 0.161616 0.006463 
31.720280 0.181818 0.007259 
31.720280 0.202020 0.000000 
31.720280 0.222222 0.000000 
31.720280 0.242424 0.015726 
31.720280 0.262626 0.000000 
31.720280 0.282828 0.042026 
31.720280 0.303030 0.000000 
31.720280 0.323232 0.000137 
31.720280 0.343434 0.435013 
31.720280 0.363636 1.018056 
31.720280 0.383838 1.624509 
31.720280 0.404040 2.234567 
31.720280 0.424242 2.846198 
31.720280 0.444444 3.457774 
31.720280 0.464646 4.067729 
31.720280 0.484848 4.667188 
31.720280 0.505051 5.327055 
31.720280 0.525253 5.055569 
31.720280 0.545455 4.462099 
31.720280 0.565657 3.851007 
31.720280 0.585859 3.239128 
31.720280 0.606061 2.627887 
31.720280 0.626263 2.018807 
31.720280 0.646465 1.408368 
31.720280 0.666667 0.797344 
31.720280 0.686869 0.234691 
31.720280 0.707071 0.000000 
31.720280 0.727273 0.019016 
31.720280 0.747475 0.000000 
31.720280 0.767677 0.012674 
31.720280 0.787879 0.000000 
31.720280 0.808081 0.000000 
31.720280 0.828283 0.000256 
31.720280 0.848485 0.001776 
31.720280 0.868687 0.000000 
31.720280 0.888889 0.000000 
31.720280 0.909091 0.000000 
31.720280 0.929293 0.000000 
31.720280 0.949495 0.000000 
31.720280 0.969697 0.000000 
31.720280 0.989899 0.000000 

33.230769 0.000000 0.008188 
33.230769 0.020202 0.006854 
33.230769 0.040404 0.009341 
33.230769 0.060606 0.008680 
33.230769 0.080808 0.003713 
33.230769 0.101010 0.001680 
33.230769 0.121212 0.000921 
33.230769 0.141414 0.002891 
33.230769 0.161616 0.007163 
33.230769 0.181818 0.005703 
33.230769 0.202020 0.000000 
33.230769 0.222222 0.000000 
33.230769 0.242424 0.013805 
33.230769 0.262626 0.000000 
33.230769 0.282828 0.040505 
33.230769 0.303030 0.000000 
33.230769 0.323232 0.000000 
33.230769 0.343434 0.393795 
33.230769 0.363636 0.991384 
33.230769 0.383838 1.619218 
33.230769 0.404040 2.251334 
33.230769 0.424242 2.885158 
33.230769 0.444444 3.518973 
33.230769 0.464646 4.151233 
33.230769 0.484848 4.774621 
33.230769 0.505051 5.431783 
33.230769 0.525253 5.105544 
33.230769 0.545455 4.485376 
33.230769 0.565657 3.851807 
33.230769 0.585859 3.217688 
33.230769 0.606061 2.584484 
33.230769 0.626263 1.953369 
33.230769 0.646465 1.320175 
33.230769 0.666667 0.690728 
33.230769 0.686869 0.141843 
33.230769 0.707071 0.000000 
33.230769 0.727273 0.033257 
33.230769 0.747475 0.000000 
33.230769 0.767677 0.014265 
33.230769 0.787879 0.000000 
33.230769 0.808081 0.000000 
33.230769 0.828283 0.000000 
33.230769 0.848485 0.001711 
33.230769 0.868687 0.000000 
33.230769 0.888889 0.000000 
33.230769 0.909091 0.000000 
33.230769 0.929293 0.000000 
33.230769 0.949495 0.000000 
33.230769 0.969697 0.000000 
33.230769 0.989899 0.000000 

34.741259 0.000000 0.005288 
34.741259 0.020202 0.006553 
34.741259 0.040404 0.009404 
34.741259 0.060606 0.008386 
34.741259 0.080808 0.003784 
34.741259 0.101010 0.001531 
34.741259 0.121212 0.000888 
34.741259 0.141414 0.002436 
34.741259 0.161616 0.006776 
34.741259 0.181818 0.006415 
34.741259 0.202020 0.000000 
34.741259 0.222222 0.000000 
34.741259 0.242424 0.015491 
34.741259 0.262626 0.000000 
34.741259 0.282828 0.041760 
34.741259 0.303030 0.000000 
34.741259 0.323232 0.041616 
34.741259 0.343434 0.546413 
34.741259 0.363636 1.183270 
34.741259 0.383838 1.836652 
34.741259 0.404040 2.492997 
34.741259 0.424242 3.150692 
34.741259 0.444444 3.808199 
34.741259 0.464646 4.464634 
34.741259 0.484848 5.122721 
34.741259 0.505051 5.535966 
34.741259 0.525253 4.938280 
34.741259 0.545455 4.284042 
34.741259 0.565657 3.626412 
34.741259 0.585859 2.968824 
34.741259 0.606061 2.313025 
34.741259 0.626263 1.658069 
34.741259 0.646465 1.001704 
34.741259 0.666667 0.379830 
34.741259 0.686869 0.000000 
34.741259 0.707071 0.000000 
34.741259 0.727273 0.028233 
34.741259 0.747475 0.000000 
34.741259 0.767677 0.003075 
34.741259 0.787879 0.005813 
34.741259 0.808081 0.000000 
34.741259 0.828283 0.000000 
34.741259 0.848485 0.000000 
34.741259 0.868687 0.000000 
34.741259 0.888889 0.000000 
34.741259 0.909091 0.000000 
34.741259 0.929293 0.000000 
34.741259 0.949495 0.000000 
34.741259 0.969697 0.000000 
34.741259 0.989899 0.000000 

36.251748 0.000000 0.003353 
36.251748 0.020202 0.006145 
36.251748 0.040404 0.012665 
36.251748 0.060606 0.004301 
36.251748 0.080808 0.004196 
36.251748 0.101010 0.000387 
36.251748 0.121212 0.000741 
36.251748 0.141414 0.001145 
36.251748 0.161616 0.005482 
36.251748 0.181818 0.007789 
36.251748 0.202020 0.000000 
36.251748 0.222222 0.000000 
36.251748 0.242424 0.012202 
36.251748 0.262626 0.000000 
36.251748 0.282828 0.018348 
36.251748 0.303030 0.000000 
36.251748 0.323232 0.255995 
36.251748 0.343434 0.880281 
36.251748 0.363636 1.556663 
36.251748 0.383838 2.236879 
36.251748 0.404040 2.919153 
36.251748 0.424242 3.601998 
36.251748 0.444444 4.284430 
36.251748 0.464646 4.964791 
36.251748 0.484848 5.556851 
36.251748 0.505051 5.321343 
36.251748 0.525253 4.579874 
36.251748 0.545455 3.896375 
36.251748 0.565657 3.214445 
36.251748 0.585859 2.532845 
36.251748 0.606061 1.853078 
36.251748 0.626263 1.173095 
36.251748 0.646465 0.517758 
36.251748 0.666667 0.020550 
36.251748 0.686869 0.000000 
36.251748 0.707071 0.044675 
36.251748 0.727273 0.000000 
36.251748 0.747475 0.019667 
36.251748 0.767677 0.000000 
36.251748 0.787879 0.008385 
36.251748 0.808081 0.000751 
36.251748 0.828283 0.000000 
36.251748 0.848485 0.000000 
36.251748 0.868687 0.000000 
36.251748 0.888889 0.000000 
36.251748 0.909091 0.000000 
36.251748 0.929293 0.000000 
36.251748 0.949495 0.000000 
36.251748 0.969697 0.000000 
36.251748 0.989899 0.000000 

37.762238 0.000000 0.002158 
37.762238 0.020202 0.005957 
37.762238 0.040404 0.015607 
37.762238 0.060606 0.000140 
37.762238 0.080808 0.004492 
37.762238 0.101010 0.000000 
37.762238 0.121212 0.000619 
37.762238 0.141414 0.000387 
37.762238 0.161616 0.004003 
37.762238 0.181818 0.007885 
37.762238 0.202020 0.004046 
37.762238 0.222222 0.000000 
37.762238 0.242424 0.001535 
37.762238 0.262626 0.009441 
37.762238 0.282828 0.000000 
37.762238 0.303030 0.010079 
37.762238 0.323232 0.539694 
37.762238 0.343434 1.234223 
37.762238 0.363636 1.939596 
37.762238 0.383838 2.647444 
37.762238 0.404040 3.356695 
37.762238 0.424242 4.065806 
37.762238 0.444444 4.772997 
37.762238 0.464646 5.438881 
37.762238 0.484848 5.684532 
37.762238 0.505051 4.894351 
37.762238 0.525253 4.225215 
37.762238 0.545455 3.496726 
37.762238 0.565657 2.787910 
37.762238 0.585859 2.081542 
37.762238 0.606061 1.376142 
37.762238 0.626263 0.686988 
37.762238 0.646465 0.116106 
37.762238 0.666667 0.000000 
37.762238 0.686869 0.017026 
37.762238 0.707071 0.013069 
37.762238 0.727273 0.000000 
37.762238 0.747475 0.008712 
37.762238 0.767677 0.002043 
37.762238 0.787879 0.000000 
37.762238 0.808081 0.008258 
37.762238 0.828283 0.000000 
37.762238 0.848485 0.000000 
37.762238 0.868687 0.000000 
37.762238 0.888889 0.000000 
37.762238 0.909091 0.000000 
37.762238 0.929293 0.000000 
37.762238 0.949495 0.000000 
37.762238 0.969697 0.000000 
37.762238 0.989899 0.000000 

39.272727 0.000000 0.000961 
39.272727 0.020202 0.005327 
39.272727 0.040404 0.016614 
39.272727 0.060606 0.000000 
39.272727 0.080808 0.004605 
39.272727 0.101010 0.000000 
39.272727 0.121212 0.000541 
39.272727 0.141414 0.000320 
39.272727 0.161616 0.003339 
39.272727 0.181818 0.007658 
39.272727 0.202020 0.005338 
39.272727 0.222222 0.000000 
39.272727 0.242424 0.000000 
39.272727 0.262626 0.018387 
39.272727 0.282828 0.000000 
39.272727 0.303030 0.098650 
39.272727 0.323232 0.725530 
39.272727 0.343434 1.457503 
39.272727 0.363636 2.190820 
39.272727 0.383838 2.927118 
39.272727 0.404040 3.664342 
39.272727 0.424242 4.400847 
39.272727 0.444444 5.127754 
39.272727 0.464646 5.722048 
39.272727 0.484848 5.588254 
39.272727 0.505051 4.631799 
39.272727 0.525253 3.981201 
39.272727 0.545455 3.226876 
39.272727 0.565657 2.486417 
39.272727 0.585859 1.753216 
39.272727 0.606061 1.025850 
39.272727 0.626263 0.358107 
39.272727 0.646465 0.000000 
39.272727 0.666667 0.000000 
39.272727 0.686869 0.055007 
39.272727 0.707071 0.000000 
39.272727 0.727273 0.019310 
39.272727 0.747475 0.000000 
39.272727 0.767677 0.016458 
39.272727 0.787879 0.000000 
39.272727 0.808081 0.000000 
39.272727 0.828283 0.000000 
39.272727 0.848485 0.000000 
39.272727 0.868687 0.000000 
39.272727 0.888889 0.000000 
39.272727 0.909091 0.000000 
39.272727 0.929293 0.000000 
39.272727 0.949495 0.000000 
39.272727 0.969697 0.000000 
39.272727 0.989899 0.000000 

40.783217 0.000000 0.000000 
40.783217 0.020202 0.004023 
40.783217 0.040404 0.015729 
40.783217 0.060606 0.000000 
40.783217 0.080808 0.004563 
40.783217 0.101010 0.000000 
40.783217 0.121212 0.000526 
40.783217 0.141414 0.000725 
40.783217 0.161616 0.003617 
40.783217 0.181818 0.007667 
40.783217 0.202020 0.004405 
40.783217 0.222222 0.000000 
40.783217 0.242424 0.000000 
40.783217 0.262626 0.016845 
40.783217 0.282828 0.000000 
40.783217 0.303030 0.100557 
40.783217 0.323232 0.752482 
40.783217 0.343434 1.514342 
40.783217 0.363636 2.277423 
40.783217 0.383838 3.043630 
40.783217 0.404040 3.810680 
40.783217 0.424242 4.576613 
40.783217 0.444444 5.325913 
40.783217 0.464646 5.879069 
40.783217 0.484848 5.562213 
40.783217 0.505051 4.574811 
40.783217 0.525253 3.892190 
40.783217 0.545455 3.116863 
40.783217 0.565657 2.344280 
40.783217 0.585859 1.581920 
40.783217 0.606061 0.834649 
40.783217 0.626263 0.192973 
40.783217 0.646465 0.000000 
40.783217 0.666667 0.000000 
40.783217 0.686869 0.042689 
40.783217 0.707071 0.000000 
40.783217 0.727273 0.026266 
40.783217 0.747475 0.000000 
40.783217 0.767677 0.012585 
40.783217 0.787879 0.000000 
40.783217 0.808081 0.000000 
40.783217 0.828283 0.000000 
40.783217 0.848485 0.000000 
40.783217 0.868687 0.000000 
40.783217 0.888889 0.000000 
40.783217 0.909091 0.000000 
40.783217 0.929293 0.000000 
40.783217 0.949495 0.000000 
40.783217 0.969697 0.000000 
40.783217 0.989899 0.000000 

42.293706 0.000000 0.000010 
42.293706 0.020202 0.003536 
42.293706 0.040404 0.008576 
42.293706 0.060606 0.006323 
42.293706 0.080808 0.003098 
42.293706 0.101010 0.000767 
42.293706 0.121212 0.000486 
42.293706 0.141414 0.001785 
42.293706 0.161616 0.004833 
42.293706 0.181818 0.007174 
42.293706 0.202020 0.000923 
42.293706 0.222222 0.000000 
42.293706 0.242424 0.006043 
42.293706 0.262626 0.004475 
42.293706 0.282828 0.000000 
42.293706 0.303030 0.015771 
42.293706 0.323232 0.617251 
42.293706 0.343434 1.401877 
42.293706 0.363636 2.196166 
42.293706 0.383838 2.993491 
42.293706 0.404040 3.792001 
42.293706 0.424242 4.589717 
42.293706 0.444444 5.374463 
42.293706 0.464646 5.980341 
42.293706 0.484848 5.706449 
42.293706 0.505051 4.684669 
42.293706 0.525253 3.970349 
42.293706 0.545455 3.163745 
42.293706 0.565657 2.359823 
42.293706 0.585859 1.566436 
42.293706 0.606061 0.792570 
42.293706 0.626263 0.146620 
42.293706 0.646465 0.000000 
42.293706 0.666667 0.004326 
42.293706 0.686869 0.030836 
42.293706 0.707071 0.000000 
42.293706 0.727273 0.023202 
42.293706 0.747475 0.000000 
42.293706 0.767677 0.006340 
42.293706 0.787879 0.002682 
42.293706 0.808081 0.000000 
42.293706 0.828283 0.000000 
42.293706 0.848485 0.000000 
42.293706 0.868687 0.000000 
42.293706 0.888889 0.000000 
42.293706 0.909091 0.000000 
42.293706 0.929293 0.000000 
42.293706 0.949495 0.000000 
42.293706 0.969697 0.000000 
42.293706 0.989899 0.000000 

43.804196 0.000000 0.005870 
43.804196 0.020202 0.003403 
43.804196 0.040404 0.000000 
43.804196 0.060606 0.016035 
43.804196 0.080808 0.001716 
43.804196 0.101010 0.003529 
43.804196 0.121212 0.001062 
43.804196 0.141414 0.003812 
43.804196 0.161616 0.006551 
43.804196 0.181818 0.004269 
43.804196 0.202020 0.000000 
43.804196 0.222222 0.000000 
43.804196 0.242424 0.015197 
43.804196 0.262626 0.000000 
43.804196 0.282828 0.024649 
43.804196 0.303030 0.000000 
43.804196 0.323232 0.336499 
43.804196 0.343434 1.109235 
43.804196 0.363636 1.934619 
43.804196 0.383838 2.764186 
43.804196 0.404040 3.595769 
43.804196 0.424242 4.427276 
43.804196 0.444444 5.255084 
43.804196 0.464646 5.992004 
43.804196 0.484848 6.008270 
43.804196 0.505051 4.978782 
43.804196 0.525253 4.227250 
43.804196 0.545455 3.379903 
43.804196 0.565657 2.544893 
43.804196 0.585859 1.718017 
43.804196 0.606061 0.905404 
43.804196 0.626263 0.206204 
43.804196 0.646465 0.000000 
43.804196 0.666667 0.000000 
43.804196 0.686869 0.034740 
43.804196 0.707071 0.000000 
43.804196 0.727273 0.023247 
43.804196 0.747475 0.000000 
43.804196 0.767677 0.005144 
43.804196 0.787879 0.003650 
43.804196 0.808081 0.000000 
43.804196 0.828283 0.000000 
43.804196 0.848485 0.000000 
43.804196 0.868687 0.000000 
43.804196 0.888889 0.000000 
43.804196 0.909091 0.000000 
43.804196 0.929293 0.000000 
43.804196 0.949495 0.000000 
43.804196 0.969697 0.000000 
43.804196 0.989899 0.000000 

45.314685 0.000000 0.025317 
45.314685 0.020202 0.001520 
45.314685 0.040404 0.000000 
45.314685 0.060606 0.009385 
45.314685 0.080808 0.007374 
45.314685 0.101010 0.005376 
45.314685 0.121212 0.004212 
45.314685 0.141414 0.006218 
45.314685 0.161616 0.006267 
45.314685 0.181818 0.000000 
45.314685 0.202020 0.000000 
45.314685 0.222222 0.004621 
45.314685 0.242424 0.007366 
45.314685 0.262626 0.000000 
45.314685 0.282828 0.042437 
45.314685 0.303030 0.000000 
45.314685 0.323232 0.036396 
45.314685 0.343434 0.691098 
45.314685 0.363636 1.532185 
45.314685 0.383838 2.394489 
45.314685 0.404040 3.260468 
45.314685 0.424242 4.127316 
45.314685 0.444444 4.993772 
45.314685 0.464646 5.844308 
45.314685 0.484848 6.295045 
45.314685 0.505051 5.443136 
45.314685 0.525253 4.612829 
45.314685 0.545455 3.728312 
45.314685 0.565657 2.860979 
45.314685 0.585859 1.998345 
45.314685 0.606061 1.141937 
45.314685 0.626263 0.361734 
45.314685 0.646465 0.000000 
45.314685 0.666667 0.000000 
45.314685 0.686869 0.047624 
45.314685 0.707071 0.000000 
45.314685 0.727273 0.025643 
45.314685 0.747475 0.000000 
45.314685 0.767677 0.007883 
45.314685 0.787879 0.002073 
45.314685 0.808081 0.000000 
45.314685 0.828283 0.000000 
45.314685 0.848485 0.000000 
45.314685 0.868687 0.000000 
45.314685 0.888889 0.000000 
45.314685 0.909091 0.000000 
45.314685 0.929293 0.000000 
45.314685 0.949495 0.000000 
45.314685 0.969697 0.000000 
45.314685 0.989899 0.000000 

46.825175 0.000000 0.044472 
46.825175 0.020202 0.012383 
46.825175 0.040404 0.010275 
46.825175 0.060606 0.000000 
46.825175 0.080808 0.012562 
46.825175 0.101010 0.008340 
46.825175 0.121212 0.009699 
46.825175 0.141414 0.007529 
46.825175 0.161616 0.000991 
46.825175 0.181818 0.000000 
46.825175 0.202020 0.000000 
46.825175 0.222222 0.012427 
46.825175 0.242424 0.000000 
46.825175 0.262626 0.009091 
46.825175 0.282828 0.000000 
46.825175 0.303030 0.025869 
46.825175 0.323232 0.000000 
46.825175 0.343434 0.240116 
46.825175 0.363636 1.023704 
46.825175 0.383838 1.911429 
46.825175 0.404040 2.812756 
46.825175 0.424242 3.716862 
46.825175 0.444444 4.620830 
46.825175 0.464646 5.527298 
46.825175 0.484848 6.357341 
46.825175 0.505051 6.023184 
46.825175 0.525253 5.099921 
46.825175 0.545455 4.186785 
46.825175 0.565657 3.283359 
46.825175 0.585859 2.382350 
46.825175 0.606061 1.483143 
46.825175 0.626263 0.619733 
46.825175 0.646465 0.000000 
46.825175 0.666667 0.000000 
46.825175 0.686869 0.055714 
46.825175 0.707071 0.000000 
46.825175 0.727273 0.024967 
46.825175 0.747475 0.000000 
46.825175 0.767677 0.012193 
46.825175 0.787879 0.000000 
46.825175 0.808081 0.000000 
46.825175 0.828283 0.000000 
46.825175 0.848485 0.000000 
46.825175 0.868687 0.000000 
46.825175 0.888889 0.000000 
46.825175 0.909091 0.000000 
46.825175 0.929293 0.000000 
46.825175 0.949495 0.000000 
46.825175 0.969697 0.000000 
46.825175 0.989899 0.000000 

48.335664 0.000000 0.029956 
48.335664 0.020202 0.036665 
48.335664 0.040404 0.016848 
48.335664 0.060606 0.004564 
48.335664 0.080808 0.001470 
48.335664 0.101010 0.013486 
48.335664 0.121212 0.013371 
48.335664 0.141414 0.005583 
48.335664 0.161616 0.000000 
48.335664 0.181818 0.000000 
48.335664 0.202020 0.009055 
48.335664 0.222222 0.000000 
48.335664 0.242424 0.000000 
48.335664 0.262626 0.024138 
48.335664 0.282828 0.000000 
48.335664 0.303030 0.052450 
48.335664 0.323232 0.000000 
48.335664 0.343434 0.000000 
48.335664 0.363636 0.461900 
48.335664 0.383838 1.323979 
48.335664 0.404040 2.255185 
48.335664 0.424242 3.196954 
48.335664 0.444444 4.140438 
48.335664 0.464646 5.080893 
48.335664 0.484848 6.063092 
48.335664 0.505051 6.527655 
48.335664 0.525253 5.687418 
48.335664 0.545455 4.748318 
48.335664 0.565657 3.805432 
48.335664 0.585859 2.863816 
48.335664 0.606061 1.924042 
48.335664 0.626263 0.991857 
48.335664 0.646465 0.192891 
48.335664 0.666667 0.000000 
48.335664 0.686869 0.040145 
48.335664 0.707071 0.000000 
48.335664 0.727273 0.015548 
48.335664 0.747475 0.000000 
48.335664 0.767677 0.015296 
48.335664 0.787879 0.000000 
48.335664 0.808081 0.000000 
48.335664 0.828283 0.000000 
48.335664 0.848485 0.000000 
48.335664 0.868687 0.000000 
48.335664 0.888889 0.000000 
48.335664 0.909091 0.000000 
48.335664 0.929293 0.000000 
48.335664 0.949495 0.000000 
48.335664 0.969697 0.000000 
48.335664 0.989899 0.000000 

49.846154 0.000000 0.008538 
49.846154 0.020202 0.023843 
49.846154 0.040404 0.030492 
49.846154 0.060606 0.027980 
49.846154 0.080808 0.004961 
49.846154 0.101010 0.007571 
49.846154 0.121212 0.009609 
49.846154 0.141414 0.001103 
49.846154 0.161616 0.000000 
49.846154 0.181818 0.007785 
49.846154 0.202020 0.003104 
49.846154 0.222222 0.000000 
49.846154 0.242424 0.017796 
49.846154 0.262626 0.000000 
49.846154 0.282828 0.014852 
49.846154 0.303030 0.000000 
49.846154 0.323232 0.064385 
49.846154 0.343434 0.000000 
49.846154 0.363636 0.000000 
49.846154 0.383838 0.669465 
49.846154 0.404040 1.592577 
49.846154 0.424242 2.569214 
49.846154 0.444444 3.554350 
49.846154 0.464646 4.542791 
49.846154 0.484848 5.500749 
49.846154 0.505051 6.633071 
49.846154 0.525253 6.339455 
49.846154 0.545455 5.422981 
49.846154 0.565657 4.439706 
49.846154 0.585859 3.453527 
49.846154 0.606061 2.470418 
49.846154 0.626263 1.485410 
49.846154 0.646465 0.542730 
49.846154 0.666667 0.000000 
49.846154 0.686869 0.000000 
49.846154 0.707071 0.013554 
49.846154 0.727273 0.000000 
49.846154 0.747475 0.000000 
49.846154 0.767677 0.013873 
49.846154 0.787879 0.000000 
49.846154 0.808081 0.000000 
49.846154 0.828283 0.000000 
49.846154 0.848485 0.000000 
49.846154 0.868687 0.000000 
49.846154 0.888889 0.000000 
49.846154 0.909091 0.000000 
49.846154 0.929293 0.000000 
49.846154 0.949495 0.000000 
49.846154 0.969697 0.000000 
49.846154 0.989899 0.000000 

51.356643 0.000000 0.028370 
51.356643 0.020202 0.001409 
51.356643 0.040404 0.029443 
51.356643 0.060606 0.032672 
51.356643 0.080808 0.033499 
51.356643 0.101010 0.003213 
51.356643 0.121212 0.000000 
51.356643 0.141414 0.001964 
51.356643 0.161616 0.013143 
51.356643 0.181818 0.008098 
51.356643 0.202020 0.000000 
51.356643 0.222222 0.010451 
51.356643 0.242424 0.001886 
51.356643 0.262626 0.000000 
51.356643 0.282828 0.023061 
51.356643 0.303030 0.000000 
51.356643 0.323232 0.020420 
51.356643 0.343434 0.034954 
51.356643 0.363636 0.000000 
51.356643 0.383838 0.083410 
51.356643 0.404040 0.853472 
51.356643 0.424242 1.830162 
51.356643 0.444444 2.853252 
51.356643 0.464646 3.878654 
51.356643 0.484848 4.880183 
51.356643 0.505051 6.103523 
51.356643 0.525253 6.790634 
51.356643 0.545455 6.165961 
51.356643 0.565657 5.176855 
51.356643 0.585859 4.146992 
51.356643 0.606061 3.117155 
51.356643 0.626263 2.088405 
51.356643 0.646465 1.056368 
51.356643 0.666667 0.172885 
51.356643 0.686869 0.000000 
51.356643 0.707071 0.039990 
51.356643 0.727273 0.000000 
51.356643 0.747475 0.009024 
51.356643 0.767677 0.006194 
51.356643 0.787879 0.000000 
51.356643 0.808081 0.000844 
51.356643 0.828283 0.000000 
51.356643 0.848485 0.000000 
51.356643 0.868687 0.000000 
51.356643 0.888889 0.000000 
51.356643 0.909091 0.000000 
51.356643 0.929293 0.000000 
51.356643 0.949495 0.000000 
51.356643 0.969697 0.000000 
51.356643 0.989899 0.000000 

52.867133 0.000000 0.038483 
52.867133 0.020202 0.033321 
52.867133 0.040404 0.005502 
52.867133 0.060606 0.026470 
52.867133 0.080808 0.030352 
52.867133 0.101010 0.022987 
52.867133 0.121212 0.000266 
52.867133 0.141414 0.007586 
52.867133 0.161616 0.011436 
52.867133 0.181818 0.000000 
52.867133 0.202020 0.009120 
52.867133 0.222222 0.011018 
52.867133 0.242424 0.000000 
52.867133 0.262626 0.023235 
52.867133 0.282828 0.000000 
52.867133 0.303030 0.037379 
52.867133 0.323232 0.000000 
52.867133 0.343434 0.065836 
52.867133 0.363636 0.000000 
52.867133 0.383838 0.000000 
52.867133 0.404040 0.188124 
52.867133 0.424242 1.040101 
52.867133 0.444444 2.068552 
52.867133 0.464646 3.124533 
52.867133 0.484848 4.273787 
52.867133 0.505051 5.236733 
52.867133 0.525253 6.651214 
52.867133 0.545455 6.799346 
52.867133 0.565657 5.972150 
52.867133 0.585859 4.918781 
52.867133 0.606061 3.839917 
52.867133 0.626263 2.763817 
52.867133 0.646465 1.681027 
52.867133 0.666667 0.612909 
52.867133 0.686869 0.000000 
52.867133 0.707071 0.029498 
52.867133 0.727273 0.000000 
52.867133 0.747475 0.018378 
52.867133 0.767677 0.000000 
52.867133 0.787879 0.000000 
52.867133 0.808081 0.005506 
52.867133 0.828283 0.000000 
52.867133 0.848485 0.000000 
52.867133 0.868687 0.000000 
52.867133 0.888889 0.000000 
52.867133 0.909091 0.000000 
52.867133 0.929293 0.000000 
52.867133 0.949495 0.000000 
52.867133 0.969697 0.000000 
52.867133 0.989899 0.000000 

54.377622 0.000000 0.062661 
54.377622 0.020202 0.036493 
54.377622 0.040404 0.032398 
54.377622 0.060606 0.005642 
54.377622 0.080808 0.010458 
54.377622 0.101010 0.028838 
54.377622 0.121212 0.034305 
54.377622 0.141414 0.010953 
54.377622 0.161616 0.000000 
54.377622 0.181818 0.008692 
54.377622 0.202020 0.020184 
54.377622 0.222222 0.000000 
54.377622 0.242424 0.014226 
54.377622 0.262626 0.000000 
54.377622 0.282828 0.000000 
54.377622 0.303030 0.002956 
54.377622 0.323232 0.006955 
54.377622 0.343434 0.000000 
54.377622 0.363636 0.093235 
54.377622 0.383838 0.000000 
54.377622 0.404040 0.000000 
54.377622 0.424242 0.369561 
54.377622 0.444444 1.313461 
54.377622 0.464646 2.422959 
54.377622 0.484848 3.602908 
54.377622 0.505051 4.566040 
54.377622 0.525253 5.983261 
54.377622 0.545455 7.025666 
54.377622 0.565657 6.659816 
54.377622 0.585859 5.662236 
54.377622 0.606061 4.542559 
54.377622 0.626263 3.413348 
54.377622 0.646465 2.284900 
54.377622 0.666667 1.134534 
54.377622 0.686869 0.154438 
54.377622 0.707071 0.000000 
54.377622 0.727273 0.000000 
54.377622 0.747475 0.016574 
54.377622 0.767677 0.000000 
54.377622 0.787879 0.000000 
54.377622 0.808081 0.007060 
54.377622 0.828283 0.000000 
54.377622 0.848485 0.000000 
54.377622 0.868687 0.000000 
54.377622 0.888889 0.000000 
54.377622 0.909091 0.000000 
54.377622 0.929293 0.000000 
54.377622 0.949495 0.000000 
54.377622 0.969697 0.000000 
54.377622 0.989899 0.000000 

55.888112 0.000000 0.132671 
55.888112 0.020202 0.047349 
55.888112 0.040404 0.041938 
55.888112 0.060606 0.016252 
55.888112 0.080808 0.006271 
55.888112 0.101010 0.019911 
55.888112 0.121212 0.041199 
55.888112 0.141414 0.020477 
55.888112 0.161616 0.003478 
55.888112 0.181818 0.016745 
55.888112 0.202020 0.001095 
55.888112 0.222222 0.004650 
55.888112 0.242424 0.018249 
55.888112 0.262626 0.000000 
55.888112 0.282828 0.027852 
55.888112 0.303030 0.000000 
55.888112 0.323232 0.044504 
55.888112 0.343434 0.000000 
55.888112 0.363636 0.036851 
55.888112 0.383838 0.052763 
55.888112 0.404040 0.000000 
55.888112 0.424242 0.000000 
55.888112 0.444444 0.736596 
55.888112 0.464646 1.858618 
55.888112 0.484848 2.984583 
55.888112 0.505051 4.160631 
55.888112 0.525253 5.333062 
55.888112 0.545455 6.875308 
55.888112 0.565657 7.090313 
55.888112 0.585859 6.247230 
55.888112 0.606061 5.106742 
55.888112 0.626263 3.924369 
55.888112 0.646465 2.743650 
55.888112 0.666667 1.544918 
55.888112 0.686869 0.384787 
55.888112 0.707071 0.000000 
55.888112 0.727273 0.005605 
55.888112 0.747475 0.011820 
55.888112 0.767677 0.000000 
55.888112 0.787879 0.000000 
55.888112 0.808081 0.007004 
55.888112 0.828283 0.000000 
55.888112 0.848485 0.000000 
55.888112 0.868687 0.000000 
55.888112 0.888889 0.000000 
55.888112 0.909091 0.000000 
55.888112 0.929293 0.000000 
55.888112 0.949495 0.000000 
55.888112 0.969697 0.000000 
55.888112 0.989899 0.000000 

57.398601 0.000000 0.167977 
57.398601 0.020202 0.091229 
57.398601 0.040404 0.036573 
57.398601 0.060606 0.039691 
57.398601 0.080808 0.020209 
57.398601 0.101010 0.015818 
57.398601 0.121212 0.019961 
57.398601 0.141414 0.031340 
57.398601 0.161616 0.028194 
57.398601 0.181818 0.009092 
57.398601 0.202020 0.000000 
57.398601 0.222222 0.023195 
57.398601 0.242424 0.000000 
57.398601 0.262626 0.001006 
57.398601 0.282828 0.011906 
57.398601 0.303030 0.000000 
57.398601 0.323232 0.017246 
57.398601 0.343434 0.000000 
57.398601 0.363636 0.000000 
57.398601 0.383838 0.103240 
57.398601 0.404040 0.000000 
57.398601 0.424242 0.000000 
57.398601 0.444444 0.397035 
57.398601 0.464646 1.479642 
57.398601 0.484848 2.593443 
57.398601 0.505051 3.930876 
57.398601 0.525253 5.001774 
57.398601 0.545455 6.706775 
57.398601 0.565657 7.322834 
57.398601 0.585859 6.619123 
57.398601 0.606061 5.458447 
57.398601 0.626263 4.221139 
57.398601 0.646465 2.982605 
57.398601 0.666667 1.729957 
57.398601 0.686869 0.484557 
57.398601 0.707071 0.000000 
57.398601 0.727273 0.007930 
57.398601 0.747475 0.011135 
57.398601 0.767677 0.000000 
57.398601 0.787879 0.000000 
57.398601 0.808081 0.006827 
57.398601 0.828283 0.000000 
57.398601 0.848485 0.000000 
57.398601 0.868687 0.000000 
57.398601 0.888889 0.000000 
57.398601 0.909091 0.000000 
57.398601 0.929293 0.000000 
57.398601 0.949495 0.000000 
57.398601 0.969697 0.000000 
57.398601 0.989899 0.000000 

58.909091 0.000000 0.147354 
58.909091 0.020202 0.108680 
58.909091 0.040404 0.056396 
58.909091 0.060606 0.049139 
58.909091 0.080808 0.036615 
58.909091 0.101010 0.016466 
58.909091 0.121212 0.006365 
58.909091 0.141414 0.034797 
58.909091 0.161616 0.041464 
58.909091 0.181818 0.004588 
58.909091 0.202020 0.000000 
58.909091 0.222222 0.024565 
58.909091 0.242424 0.000000 
58.909091 0.262626 0.016167 
58.909091 0.282828 0.000000 
58.909091 0.303030 0.001533 
58.909091 0.323232 0.000000 
58.909091 0.343434 0.019608 
58.909091 0.363636 0.000000 
58.909091 0.383838 0.103235 
58.909091 0.404040 0.000000 
58.909091 0.424242 0.000000 
58.909091 0.444444 0.320544 
58.909091 0.464646 1.420675 
58.909091 0.484848 2.586631 
58.909091 0.505051 3.995859 
58.909091 0.525253 5.126292 
58.909091 0.545455 6.902481 
58.909091 0.565657 7.491941 
58.909091 0.585859 6.702779 
58.909091 0.606061 5.466422 
58.909091 0.626263 4.163197 
58.909091 0.646465 2.860190 
58.909091 0.666667 1.536599 
58.909091 0.686869 0.307905 
58.909091 0.707071 0.000000 
58.909091 0.727273 0.000000 
58.909091 0.747475 0.016266 
58.909091 0.767677 0.000000 
58.909091 0.787879 0.000000 
58.909091 0.808081 0.005251 
58.909091 0.828283 0.000000 
58.909091 0.848485 0.000000 
58.909091 0.868687 0.000000 
58.909091 0.888889 0.000000 
58.909091 0.909091 0.000000 
58.909091 0.929293 0.000000 
58.909091 0.949495 0.000000 
58.909091 0.969697 0.000000 
58.909091 0.989899 0.000000 

60.419580 0.000000 0.107428 
60.419580 0.020202 0.100806 
60.419580 0.040404 0.079401 
60.419580 0.060606 0.054198 
60.419580 0.080808 0.046265 
60.419580 0.101010 0.018604 
60.419580 0.121212 0.002955 
60.419580 0.141414 0.034726 
60.419580 0.161616 0.045359 
60.419580 0.181818 0.004766 
60.419580 0.202020 0.002280 
60.419580 0.222222 0.022806 
60.419580 0.242424 0.000000 
60.419580 0.262626 0.019581 
60.419580 0.282828 0.000000 
60.419580 0.303030 0.004034 
60.419580 0.323232 0.000000 
60.419580 0.343434 0.018082 
60.419580 0.363636 0.000000 
60.419580 0.383838 0.106129 
60.419580 0.404040 0.000000 
60.419580 0.424242 0.000000 
60.419580 0.444444 0.461360 
60.419580 0.464646 1.674196 
60.419580 0.484848 2.945518 
60.419580 0.505051 4.361128 
60.419580 0.525253 5.690088 
60.419580 0.545455 7.429173 
60.419580 0.565657 7.551186 
60.419580 0.585859 6.476230 
60.419580 0.606061 5.125054 
60.419580 0.626263 3.749019 
60.419580 0.646465 2.372505 
60.419580 0.666667 0.987654 
60.419580 0.686869 0.012343 
60.419580 0.707071 0.023925 
60.419580 0.727273 0.000000 
60.419580 0.747475 0.015628 
60.419580 0.767677 0.002129 
60.419580 0.787879 0.000000 
60.419580 0.808081 0.000000 
60.419580 0.828283 0.000000 
60.419580 0.848485 0.000000 
60.419580 0.868687 0.000000 
60.419580 0.888889 0.000000 
60.419580 0.909091 0.000000 
60.419580 0.929293 0.000000 
60.419580 0.949495 0.000000 
60.419580 0.969697 0.000000 
60.419580 0.989899 0.000000 

61.930070 0.000000 0.074564 
61.930070 0.020202 0.084922 
61.930070 0.040404 0.096448 
61.930070 0.060606 0.059337 
61.930070 0.080808 0.051972 
61.930070 0.101010 0.020907 
61.930070 0.121212 0.002766 
61.930070 0.141414 0.034394 
61.930070 0.161616 0.046790 
61.930070 0.181818 0.005648 
61.930070 0.202020 0.003449 
61.930070 0.222222 0.022637 
61.930070 0.242424 0.000000 
61.930070 0.262626 0.018123 
61.930070 0.282828 0.000000 
61.930070 0.303030 0.000000 
61.930070 0.323232 0.005125 
61.930070 0.343434 0.002002 
61.930070 0.363636 0.000000 
61.930070 0.383838 0.101539 
61.930070 0.404040 0.000000 
61.930070 0.424242 0.000000 
61.930070 0.444444 0.777503 
61.930070 0.464646 2.135302 
61.930070 0.484848 3.553036 
61.930070 0.505051 4.927491 
61.930070 0.525253 6.583679 
61.930070 0.545455 7.927599 
61.930070 0.565657 7.350086 
61.930070 0.585859 5.996195 
61.930070 0.606061 4.543552 
61.930070 0.626263 3.091662 
61.930070 0.646465 1.636932 
61.930070 0.666667 0.331563 
61.930070 0.686869 0.000000 
61.930070 0.707071 0.041359 
61.930070 0.727273 0.000000 
61.930070 0.747475 0.000000 
61.930070 0.767677 0.013574 
61.930070 0.787879 0.000000 
61.930070 0.808081 0.000000 
61.930070 0.828283 0.000000 
61.930070 0.848485 0.000000 
61.930070 0.868687 0.000000 
61.930070 0.888889 0.000000 
61.930070 0.909091 0.000000 
61.930070 0.929293 0.000000 
61.930070 0.949495 0.000000 
61.930070 0.969697 0.000000 
61.930070 0.989899 0.000000 

63.440559 0.000000 0.052587 
63.440559 0.020202 0.069076 
63.440559 0.040404 0.107500 
63.440559 0.060606 0.064354 
63.440559 0.080808 0.055584 
63.440559 0.101010 0.022812 
63.440559 0.121212 0.003325 
63.440559 0.141414 0.034656 
63.440559 0.161616 0.047599 
63.440559 0.181818 0.006130 
63.440559 0.202020 0.002566 
63.440559 0.222222 0.023784 
63.440559 0.242424 0.000000 
63.440559 0.262626 0.012963 
63.440559 0.282828 0.004402 
63.440559 0.303030 0.000000 
63.440559 0.323232 0.022629 
63.440559 0.343434 0.000000 
63.440559 0.363636 0.007933 
63.440559 0.383838 0.063204 
63.440559 0.404040 0.000000 
63.440559 0.424242 0.134303 
63.440559 0.444444 1.288580 
63.440559 0.464646 2.781101 
63.440559 0.484848 4.353882 
63.440559 0.505051 5.731610 
63.440559 0.525253 7.636446 
63.440559 0.545455 8.057879 
63.440559 0.565657 6.819901 
63.440559 0.585859 5.289590 
63.440559 0.606061 3.751781 
63.440559 0.626263 2.219841 
63.440559 0.646465 0.759636 
63.440559 0.666667 0.000000 
63.440559 0.686869 0.016167 
63.440559 0.707071 0.000000 
63.440559 0.727273 0.021323 
63.440559 0.747475 0.000000 
63.440559 0.767677 0.003658 
63.440559 0.787879 0.000000 
63.440559 0.808081 0.000000 
63.440559 0.828283 0.000000 
63.440559 0.848485 0.000000 
63.440559 0.868687 0.000000 
63.440559 0.888889 0.000000 
63.440559 0.909091 0.000000 
63.440559 0.929293 0.000000 
63.440559 0.949495 0.000000 
63.440559 0.969697 0.000000 
63.440559 0.989899 0.000000 

64.951049 0.000000 0.041696 
64.951049 0.020202 0.052149 
64.951049 0.040404 0.115743 
64.951049 0.060606 0.070049 
64.951049 0.080808 0.058837 
64.951049 0.101010 0.024780 
64.951049 0.121212 0.004022 
64.951049 0.141414 0.035178 
64.951049 0.161616 0.048347 
64.951049 0.181818 0.006473 
64.951049 0.202020 0.001291 
64.951049 0.222222 0.024815 
64.951049 0.242424 0.000000 
64.951049 0.262626 0.006203 
64.951049 0.282828 0.013153 
64.951049 0.303030 0.000000 
64.951049 0.323232 0.037571 
64.951049 0.343434 0.000000 
64.951049 0.363636 0.055580 
64.951049 0.383838 0.000000 
64.951049 0.404040 0.000000 
64.951049 0.424242 0.531057 
64.951049 0.444444 1.946905 
64.951049 0.464646 3.554064 
64.951049 0.484848 5.240843 
64.951049 0.505051 6.782364 
64.951049 0.525253 8.417830 
64.951049 0.545455 7.694017 
64.951049 0.565657 6.084440 
64.951049 0.585859 4.452044 
64.951049 0.606061 2.828609 
64.951049 0.626263 1.249559 
64.951049 0.646465 0.047997 
64.951049 0.666667 0.000000 
64.951049 0.686869 0.070247 
64.951049 0.707071 0.000000 
64.951049 0.727273 0.017824 
64.951049 0.747475 0.000000 
64.951049 0.767677 0.000000 
64.951049 0.787879 0.000000 
64.951049 0.808081 0.000000 
64.951049 0.828283 0.000000 
64.951049 0.848485 0.000000 
64.951049 0.868687 0.000000 
64.951049 0.888889 0.000000 
64.951049 0.909091 0.000000 
64.951049 0.929293 0.000000 
64.951049 0.949495 0.000000 
64.951049 0.969697 0.000000 
64.951049 0.989899 0.000000 

66.461538 0.000000 0.049256 
66.461538 0.020202 0.022623 
66.461538 0.040404 0.120502 
66.461538 0.060606 0.081965 
66.461538 0.080808 0.064158 
66.461538 0.101010 0.029603 
66.461538 0.121212 0.006032 
66.461538 0.141414 0.033593 
66.461538 0.161616 0.049705 
66.461538 0.181818 0.007963 
66.461538 0.202020 0.002697 
66.461538 0.222222 0.024650 
66.461538 0.242424 0.000000 
66.461538 0.262626 0.004820 
66.461538 0.282828 0.015702 
66.461538 0.303030 0.000000 
66.461538 0.323232 0.041775 
66.461538 0.343434 0.000000 
66.461538 0.363636 0.078211 
66.461538 0.383838 0.000000 
66.461538 0.404040 0.000000 
66.461538 0.424242 0.899407 
66.461538 0.444444 2.498585 
66.461538 0.464646 4.211496 
66.461538 0.484848 5.980022 
66.461538 0.505051 7.715056 
66.461538 0.525253 8.656689 
66.461538 0.545455 7.197661 
66.461538 0.565657 5.449131 
66.461538 0.585859 3.723697 
66.461538 0.606061 2.021303 
66.461538 0.626263 0.506695 
66.461538 0.646465 0.000000 
66.461538 0.666667 0.035082 
66.461538 0.686869 0.000000 
66.461538 0.707071 0.008834 
66.461538 0.727273 0.000000 
66.461538 0.747475 0.013471 
66.461538 0.767677 0.000000 
66.461538 0.787879 0.000000 
66.461538 0.808081 0.000000 
66.461538 0.828283 0.000000 
66.461538 0.848485 0.000000 
66.461538 0.868687 0.000000 
66.461538 0.888889 0.000000 
66.461538 0.909091 0.000000 
66.461538 0.929293 0.000000 
66.461538 0.949495 0.000000 
66.461538 0.969697 0.000000 
66.461538 0.989899 0.000000 

67.972028 0.000000 0.083567 
67.972028 0.020202 0.000000 
67.972028 0.040404 0.095960 
67.972028 0.060606 0.106197 
67.972028 0.080808 0.072277 
67.972028 0.101010 0.041490 
67.972028 0.121212 0.016010 
67.972028 0.141414 0.026869 
67.972028 0.161616 0.047573 
67.972028 0.181818 0.014653 
67.972028 0.202020 0.010113 
67.972028 0.222222 0.020874 
67.972028 0.242424 0.000000 
67.972028 0.262626 0.013439 
67.972028 0.282828 0.008358 
67.972028 0.303030 0.000000 
67.972028 0.323232 0.037960 
67.972028 0.343434 0.000000 
67.972028 0.363636 0.073424 
67.972028 0.383838 0.000000 
67.972028 0.404040 0.000000 
67.972028 0.424242 0.986428 
67.972028 0.444444 2.696966 
67.972028 0.464646 4.516719 
67.972028 0.484848 6.380684 
67.972028 0.505051 8.229334 
67.972028 0.525253 8.755029 
67.972028 0.545455 6.999110 
67.972028 0.565657 5.151883 
67.972028 0.585859 3.324777 
67.972028 0.606061 1.551717 
67.972028 0.626263 0.143739 
67.972028 0.646465 0.000000 
67.972028 0.666667 0.097231 
67.972028 0.686869 0.000000 
67.972028 0.707071 0.037656 
67.972028 0.727273 0.000000 
67.972028 0.747475 0.000000 
67.972028 0.767677 0.000000 
67.972028 0.787879 0.000000 
67.972028 0.808081 0.000000 
67.972028 0.828283 0.000000 
67.972028 0.848485 0.000000 
67.972028 0.868687 0.000000 
67.972028 0.888889 0.000000 
67.972028 0.909091 0.000000 
67.972028 0.929293 0.000000 
67.972028 0.949495 0.000000 
67.972028 0.969697 0.000000 
67.972028 0.989899 0.000000 

69.482517 0.000000 0.107984 
69.482517 0.020202 0.033720 
69.482517 0.040404 0.023209 
69.482517 0.060606 0.115554 
69.482517 0.080808 0.087258 
69.482517 0.101010 0.062779 
69.482517 0.121212 0.042645 
69.482517 0.141414 0.019263 
69.482517 0.161616 0.030434 
69.482517 0.181818 0.032115 
69.482517 0.202020 0.025596 
69.482517 0.222222 0.008037 
69.482517 0.242424 0.000000 
69.482517 0.262626 0.026714 
69.482517 0.282828 0.000000 
69.482517 0.303030 0.000000 
69.482517 0.323232 0.016619 
69.482517 0.343434 0.000000 
69.482517 0.363636 0.034698 
69.482517 0.383838 0.000000 
69.482517 0.404040 0.000000 
69.482517 0.424242 0.744039 
69.482517 0.444444 2.497458 
69.482517 0.464646 4.428479 
69.482517 0.484848 6.414396 
69.482517 0.505051 8.377365 
69.482517 0.525253 9.041108 
69.482517 0.545455 7.204352 
69.482517 0.565657 5.239430 
69.482517 0.585859 3.296806 
69.482517 0.606061 1.428183 
69.482517 0.626263 0.031632 
69.482517 0.646465 0.000000 
69.482517 0.666667 0.103247 
69.482517 0.686869 0.000000 
69.482517 0.707071 0.039879 
69.482517 0.727273 0.000000 
69.482517 0.747475 0.000000 
69.482517 0.767677 0.000000 
69.482517 0.787879 0.000000 
69.482517 0.808081 0.000000 
69.482517 0.828283 0.000000 
69.482517 0.848485 0.000000 
69.482517 0.868687 0.000000 
69.482517 0.888889 0.000000 
69.482517 0.909091 0.000000 
69.482517 0.929293 0.000000 
69.482517 0.949495 0.000000 
69.482517 0.969697 0.000000 
69.482517 0.989899 0.000000 

70.993007 0.000000 0.078500 
70.993007 0.020202 0.094119 
70.993007 0.040404 0.014817 
70.993007 0.060606 0.039499 
70.993007 0.080808 0.102546 
70.993007 0.101010 0.095437 
70.993007 0.121212 0.076903 
70.993007 0.141414 0.029848 
70.993007 0.161616 0.005468 
70.993007 0.181818 0.049240 
70.993007 0.202020 0.041782 
70.993007 0.222222 0.000000 
70.993007 0.242424 0.014227 
70.993007 0.262626 0.023191 
70.993007 0.282828 0.000000 
70.993007 0.303030 0.030582 
70.993007 0.323232 0.000000 
70.993007 0.343434 0.029879 
70.993007 0.363636 0.000000 
70.993007 0.383838 0.103162 
70.993007 0.404040 0.000000 
70.993007 0.424242 0.223366 
70.993007 0.444444 1.841010 
70.993007 0.464646 3.862971 
70.993007 0.484848 5.987089 
70.993007 0.505051 8.041396 
70.993007 0.525253 9.466639 
70.993007 0.545455 7.871329 
70.993007 0.565657 5.776070 
70.993007 0.585859 3.704136 
70.993007 0.606061 1.691113 
70.993007 0.626263 0.119917 
70.993007 0.646465 0.000000 
70.993007 0.666667 0.103563 
70.993007 0.686869 0.000000 
70.993007 0.707071 0.038772 
70.993007 0.727273 0.000000 
70.993007 0.747475 0.000000 
70.993007 0.767677 0.000000 
70.993007 0.787879 0.000000 
70.993007 0.808081 0.000000 
70.993007 0.828283 0.000000 
70.993007 0.848485 0.000000 
70.993007 0.868687 0.000000 
70.993007 0.888889 0.000000 
70.993007 0.909091 0.000000 
70.993007 0.929293 0.000000 
70.993007 0.949495 0.000000 
70.993007 0.969697 0.000000 
70.993007 0.989899 0.000000 



==> m_PHEVend.txt <==

0.247059 0.247059 0.000000 
0.247059 0.294118 0.000000 
0.247059 0.341176 0.000000 
0.247059 0.388235 0.000000 
0.247059 0.435294 0.000000 
0.247059 0.482353 0.000000 
0.247059 0.529412 0.000000 
0.247059 0.576471 0.000000 
0.247059 0.623529 0.000000 
0.247059 0.670588 0.000000 
0.247059 0.717647 1.824313 
0.247059 0.764706 3.152619 
0.247059 0.811765 4.579938 
0.247059 0.858824 2.269030 
0.247059 0.905882 0.454047 
0.247059 0.952941 0.250185 

0.294118 0.247059 0.000000 
0.294118 0.294118 0.000000 
0.294118 0.341176 0.000000 
0.294118 0.388235 0.000000 
0.294118 0.435294 0.000000 
0.294118 0.482353 0.000000 
0.294118 0.529412 0.000000 
0.294118 0.576471 0.000000 
0.294118 0.623529 0.000000 
0.294118 0.670588 1.976128 
0.294118 0.717647 3.792186 
0.294118 0.764706 4.527457 
0.294118 0.811765 5.437656 
0.294118 0.858824 2.804749 
0.294118 0.905882 0.749939 
0.294118 0.952941 0.379653 

0.341176 0.247059 0.000000 
0.341176 0.294118 0.000000 
0.341176 0.341176 0.000000 
0.341176 0.388235 0.000000 
0.341176 0.435294 0.000000 
0.341176 0.482353 0.000000 
0.341176 0.529412 0.000000 
0.341176 0.576471 0.000000 
0.341176 0.623529 2.205003 
0.341176 0.670588 5.131649 
0.341176 0.717647 6.173761 
0.341176 0.764706 6.047411 
0.341176 0.811765 6.162620 
0.341176 0.858824 3.235214 
0.341176 0.905882 1.016037 
0.341176 0.952941 0.459278 

0.388235 0.247059 0.000000 
0.388235 0.294118 0.000000 
0.388235 0.341176 0.000000 
0.388235 0.388235 0.000000 
0.388235 0.435294 0.000000 
0.388235 0.482353 0.000000 
0.388235 0.529412 0.000000 
0.388235 0.576471 1.289610 
0.388235 0.623529 5.421560 
0.388235 0.670588 8.143710 
0.388235 0.717647 8.423269 
0.388235 0.764706 7.358046 
0.388235 0.811765 6.630925 
0.388235 0.858824 3.390197 
0.388235 0.905882 1.103609 
0.388235 0.952941 0.432738 

0.435294 0.247059 0.000000 
0.435294 0.294118 0.000000 
0.435294 0.341176 0.000000 
0.435294 0.388235 0.000000 
0.435294 0.435294 0.000000 
0.435294 0.482353 0.000000 
0.435294 0.529412 0.000000 
0.435294 0.576471 4.314363 
0.435294 0.623529 9.226315 
0.435294 0.670588 11.649688 
0.435294 0.717647 10.942811 
0.435294 0.764706 8.792819 
0.435294 0.811765 7.236720 
0.435294 0.858824 3.624770 
0.435294 0.905882 1.219810 
0.435294 0.952941 0.443982 

0.482353 0.247059 0.000000 
0.482353 0.294118 0.000000 
0.482353 0.341176 0.000000 
0.482353 0.388235 0.000000 
0.482353 0.435294 0.000000 
0.482353 0.482353 0.000000 
0.482353 0.529412 1.179240 
0.482353 0.576471 7.188101 
0.482353 0.623529 12.129178 
0.482353 0.670588 13.802157 
0.482353 0.717647 12.115040 
0.482353 0.764706 9.140081 
0.482353 0.811765 7.044350 
0.482353 0.858824 3.501534 
0.482353 0.905882 1.219988 
0.482353 0.952941 0.430657 

0.529412 0.247059 0.000000 
0.529412 0.294118 0.000000 
0.529412 0.341176 0.000000 
0.529412 0.388235 0.000000 
0.529412 0.435294 0.000000 
0.529412 0.482353 0.000000 
0.529412 0.529412 3.388791 
0.529412 0.576471 9.170487 
0.529412 0.623529 13.102332 
0.529412 0.670588 13.708272 
0.529412 0.717647 11.349947 
0.529412 0.764706 8.100093 
0.529412 0.811765 5.893973 
0.529412 0.858824 2.908075 
0.529412 0.905882 1.038533 
0.529412 0.952941 0.357308 

0.576471 0.247059 0.000000 
0.576471 0.294118 0.000000 
0.576471 0.341176 0.000000 
0.576471 0.388235 0.000000 
0.576471 0.435294 0.000000 
0.576471 0.482353 0.213020 
0.576471 0.529412 4.846236 
0.576471 0.576471 9.242052 
0.576471 0.623529 11.644463 
0.576471 0.670588 11.371168 
0.576471 0.717647 8.959291 
0.576471 0.764706 6.089500 
0.576471 0.811765 4.210286 
0.576471 0.858824 2.062896 
0.576471 0.905882 0.749535 
0.576471 0.952941 0.253664 

0.623529 0.247059 0.000000 
0.623529 0.294118 0.000000 
0.623529 0.341176 0.000000 
0.623529 0.388235 0.000000 
0.623529 0.435294 0.000000 
0.623529 0.482353 1.358449 
0.623529 0.529412 4.634351 
0.623529 0.576471 7.306267 
0.623529 0.623529 8.390982 
0.623529 0.670588 7.746886 
0.623529 0.717647 5.851834 
0.623529 0.764706 3.809397 
0.623529 0.811765 2.515381 
0.623529 0.858824 1.219806 
0.623529 0.905882 0.445290 
0.623529 0.952941 0.146881 

0.670588 0.247059 0.000000 
0.670588 0.294118 0.000000 
0.670588 0.341176 0.000000 
0.670588 0.388235 0.000000 
0.670588 0.435294 0.058587 
0.670588 0.482353 1.524996 
0.670588 0.529412 3.405651 
0.670588 0.576471 4.723752 
0.670588 0.623529 5.031454 
0.670588 0.670588 4.417159 
0.670588 0.717647 3.206195 
0.670588 0.764706 2.002099 
0.670588 0.811765 1.262792 
0.670588 0.858824 0.601845 
0.670588 0.905882 0.217927 
0.670588 0.952941 0.069255 

0.717647 0.247059 0.000000 
0.717647 0.294118 0.000000 
0.717647 0.341176 0.000000 
0.717647 0.388235 0.000000 
0.717647 0.435294 0.334578 
0.717647 0.482353 1.130094 
0.717647 0.529412 2.012870 
0.717647 0.576471 2.530085 
0.717647 0.623529 2.521447 
0.717647 0.670588 2.107690 
0.717647 0.717647 1.468082 
0.717647 0.764706 0.877575 
0.717647 0.811765 0.526873 
0.717647 0.858824 0.244130 
0.717647 0.905882 0.086155 
0.717647 0.952941 0.025705 

0.764706 0.247059 0.000000 
0.764706 0.294118 0.000000 
0.764706 0.341176 0.000000 
0.764706 0.388235 0.000000 
0.764706 0.435294 0.292627 
0.764706 0.482353 0.642846 
0.764706 0.529412 0.977545 
0.764706 0.576471 1.127447 
0.764706 0.623529 1.053037 
0.764706 0.670588 0.834965 
0.764706 0.717647 0.554592 
0.764706 0.764706 0.314913 
0.764706 0.811765 0.178328 
0.764706 0.858824 0.078897 
0.764706 0.905882 0.026317 
0.764706 0.952941 0.006822 

0.811765 0.247059 0.000000 
0.811765 0.294118 0.000000 
0.811765 0.341176 0.000000 
0.811765 0.388235 0.036202 
0.811765 0.435294 0.160402 
0.811765 0.482353 0.279964 
0.811765 0.529412 0.377816 
0.811765 0.576471 0.404468 
0.811765 0.623529 0.355518 
0.811765 0.670588 0.267070 
0.811765 0.717647 0.168278 
0.811765 0.764706 0.089899 
0.811765 0.811765 0.047365 
0.811765 0.858824 0.019443 
0.811765 0.905882 0.005761 
0.811765 0.952941 0.000936 

0.858824 0.247059 0.000000 
0.858824 0.294118 0.000000 
0.858824 0.341176 0.003373 
0.858824 0.388235 0.020038 
0.858824 0.435294 0.053770 
0.858824 0.482353 0.083605 
0.858824 0.529412 0.104646 
0.858824 0.576471 0.106365 
0.858824 0.623529 0.089281 
0.858824 0.670588 0.064076 
0.858824 0.717647 0.038458 
0.858824 0.764706 0.019301 
0.858824 0.811765 0.009404 
0.858824 0.858824 0.003468 
0.858824 0.905882 0.000790 
0.858824 0.952941 0.000000 

0.905882 0.247059 0.000000 
0.905882 0.294118 0.000000 
0.905882 0.341176 0.000000 
0.905882 0.388235 0.003770 
0.905882 0.435294 0.011818 
0.905882 0.482353 0.019096 
0.905882 0.529412 0.023704 
0.905882 0.576471 0.023479 
0.905882 0.623529 0.018930 
0.905882 0.670588 0.012811 
0.905882 0.717647 0.007122 
0.905882 0.764706 0.003176 
0.905882 0.811765 0.001325 
0.905882 0.858824 0.000317 
0.905882 0.905882 0.000000 
0.905882 0.952941 0.000000 

0.952941 0.247059 0.000000 
0.952941 0.294118 0.000000 
0.952941 0.341176 0.000000 
0.952941 0.388235 0.000000 
0.952941 0.435294 0.003454 
0.952941 0.482353 0.007183 
0.952941 0.529412 0.009447 
0.952941 0.576471 0.009202 
0.952941 0.623529 0.006920 
0.952941 0.670588 0.004083 
0.952941 0.717647 0.001729 
0.952941 0.764706 0.000322 
0.952941 0.811765 0.000000 
0.952941 0.858824 0.000000 
0.952941 0.905882 0.000000 
0.952941 0.952941 0.000000 


